A uniform search for thermonuclear burst oscillations in the RXTE legacy dataset

We describe a blind uniform search for thermonuclear burst oscillations (TBOs) in the majority of Type-I bursts observed by RXTE (2118 bursts from 57 neutron stars). We examined 2-2002 Hz power spectra from the Fourier transform in sliding 0.5-2 s windows, using fine-binned light curves in 2-60 keV energy range. The significance of the oscillation candidates was assessed by simulations which took into account light curve variations, dead time and sliding time windows. Some of our sources exhibited multi-frequency variability below approximately 15 Hz that cannot be readily removed with light-curve modeling and may have an astrophysical (non-TBO) nature. Overall, we found that the number and strength of potential candidates depends strongly on the parameters of the search. We found candidates from all previously known RXTE TBO sources, with pulsations that had been detected at similar frequencies in multiple independent time windows, and discovered TBOs from SAX J1810.8-2658. We could not confirm most previously-reported tentative TBO detections or identify any obvious candidates just below the detection threshold at similar frequencies in multiple bursts. We computed fractional amplitudes of all TBO candidates and placed upper limits on non-detections. Finally, for a few sources we noted small excess of candidates with powers comparable to fainter TBOs, but appearing in single independent time bins at random frequencies. At least some of these candidates may be noise spikes that appear interesting due to selection effects. The potential presence of such candidates calls for extra caution if claiming single-bin TBO detections.

==> table_1.csv <==
#Source,Entry,TOA_UTC,Peak_MET,Rise,Half-width,Decay,Peak_SN,Data_mode,Notes,max_Pm,nu_Hz,Twin,FAup_0.5s,FAup_1.0s,FAup_2.0s,FAup_4.0s
4U 0513-40,2533,1999-05-26 06:53:12,170319197.4,-2.5,6.0,50.5,211.0 & E_125us_64M_0_1s,data gaps; frequency covariance,32.6,1043.50,2.0,13.0,9.4,6.8,4.9
4U 0513-40,2606,2000-02-07 17:54:19,192563663.4,-2.0,8.0,53.0,195.0 & E_125us_64M_0_1s, ,29.3,1334.00,2.0,14.2,10.3,7.4,5.4
4U 0513-40,2612,2000-03-19 10:55:49,196080954.4,-3.0,4.5,38.0,167.7 & E_125us_64M_0_1s, ,29.7,1667.00,2.0,16.8,12.2,8.9,6.8
4U 0513-40,2978,2002-03-18 13:50:27,259077031.9,-2.5,3.5,37.5,141.3 & E_125us_64M_0_1s, ,25.4,1305.00,2.0,16.4,12.0,8.9,6.8
4U 0513-40,3251,2005-03-13 02:06:02,353297166.4,-3.5,4.5,37.0,160.0 & E_125us_64M_0_1s, ,28.0,682.00,0.5,14.7,10.7,7.9,6.1
4U 0513-40,3443,2006-11-04 16:31:32,405275497.9,-3.5,9.5,98.5,377.8 & E_125us_64M_0_1s,imperfect LC model,31.0,14.50,2.0,10.8,7.8,5.7,4.1
4U 0513-40,3560,2007-07-12 21:47:34,426894458.4,-2.0,4.0,28.0,119.5 & E_125us_64M_0_1s,manual window,27.0,644.75,4.0,22.0,16.0,11.9,9.3
4U 0513-40,3561,2007-07-13 03:47:02,426916026.4,-18.0,3.5,38.0,160.0 & E_125us_64M_0_1s,manual window,27.9,1813.50,4.0,14.8,10.8,8.1,6.4
4U 0513-40,3772,2008-10-14 00:45:47,466562752.4,-2.5,5.5,36.0,78.7 & E_125us_64M_0_1s, ,30.3,1000.00,1.0,27.9,20.1,14.5,10.7
4U 0513-40,3785,2008-12-08 18:27:46,471378471.9,-2.5,4.0,30.5,80.5 & E_125us_64M_0_1s, ,24.4,1720.00,2.0,25.1,18.1,13.5,10.2
4U 0513-40,3789,2008-12-11 18:39:44,471638389.4,-2.0,4.5,27.5,80.2 & E_125us_64M_0_1s, ,26.1,1058.50,2.0,26.6,19.9,14.7,11.2
4U 0513-40,3793,2008-12-14 04:32:07,471846731.9,-2.5,4.0,19.0,77.9 & E_125us_64M_0_1s, ,24.2,785.00,4.0,24.8,18.2,13.4,10.2
4U 0513-40,3794,2008-12-20 11:25:55,472389959.4,-4.0,5.0,40.5,120.6 & E_125us_64M_0_1s, ,24.3,520.50,4.0,17.2,12.5,9.0,6.6
4U 0513-40,3797,2009-01-08 12:23:21,474035007.4,-3.0,5.5,39.0,132.1 & E_125us_64M_0_1s, ,37.5,1378.75,4.0,21.9,16.0,11.6,8.6
4U 0513-40,3799,2009-01-23 10:02:35,475322559.4,-2.0,5.0,41.0,150.8 & E_125us_64M_0_1s, ,28.3,301.50,2.0,16.0,11.6,8.5,6.3
4U 0513-40,3844,2009-08-05 01:38:10,492053895.4,-3.5,4.0,32.0,101.1 & E_125us_64M_0_1s, ,31.1,222.50,4.0,20.4,14.8,10.8,8.1
4U 0513-40,3845,2009-08-07 03:55:35,492234939.9,-3.0,6.0,41.0,138.4 & E_125us_64M_0_1s, ,29.0,352.50,4.0,17.5,12.8,9.4,7.0
4U 0513-40,3963,2010-09-29 21:50:24,528414616.4,-1.5,7.0,35.0,108.0 & E_125us_64M_0_1s, ,27.2,1473.75,4.0,25.5,18.5,13.5,9.9
4U 0614+09,2705,2001-02-04 21:52:40,223941195.4,-31.5,1.5,3.0,1406.4 & SB_125us_0_249_1s,data gaps; imperfect LC model,28.7,1172.50,2.0,3.2,2.4,1.8,1.3
EXO 0748-676,2235,1996-08-15 17:38:55,82748348.4,-12.0,1.5,28.0,38.0 & E_8us_32B_0_1s, ,26.8,1295.75,4.0,31.2,22.5,16.7,12.3
EXO 0748-676,2236,1996-08-15 17:55:57,82749363.4,-5.5,7.0,36.0,93.1 & E_8us_32B_0_1s, ,28.6,930.00,4.0,16.0,11.8,8.8,6.7
EXO 0748-676,2237,1996-08-15 21:47:35,82763268.9,-13.0,5.5,169.0,114.4 & E_8us_32B_0_1s, ,39.9,327.50,2.0,14.3,10.7,7.8,5.8
EXO 0748-676,2240,1996-10-02 06:04:51,86853897.4,-4.5,8.5,85.5,179.6 & GoodXenon_2s, ,31.5,1486.00,2.0,11.2,8.2,6.1,4.5
EXO 0748-676,2241,1996-10-02 09:25:56,86865962.4,-4.0,9.5,113.5,139.8 & GoodXenon_2s, ,28.9,1888.00,4.0,12.5,9.5,7.1,5.2
EXO 0748-676,2288,1997-05-01 19:56:43,105134214.4,-9.0,5.0,171.0,301.9 & GoodXenon_2s,data gaps; frequency covariance,30.0,1730.25,4.0,10.1,7.3,5.4,4.0
EXO 0748-676,2334,1997-08-13 23:05:04,114131112.9,-7.0,7.5,148.5,199.6 & E_125us_64M_0_1s, ,38.8,12.00,0.5,11.7,8.6,6.3,4.5
EXO 0748-676,2335,1997-08-17 15:08:28,114448118.9,-10.0,8.0,161.5,221.5 & E_125us_64M_0_1s, ,35.9,867.00,4.0,10.9,8.1,5.9,4.3
EXO 0748-676,2336,1997-08-18 02:05:55,114487565.4,-9.5,6.0,113.0,162.7 & E_125us_64M_0_1s, ,33.1,1952.00,4.0,14.2,10.6,7.7,5.7
EXO 0748-676,2378,1998-03-13 23:22:26,132448955.9,-9.5,10.5,184.0,204.8 & GoodXenon_2s, ,38.5,11.75,4.0,11.5,8.5,6.1,4.5
EXO 0748-676,2395,1998-06-28 15:14:35,141664483.4,-6.0,8.0,119.0,220.5 & GoodXenon_2s, ,30.7,1938.00,1.0,10.5,7.6,5.6,4.2
EXO 0748-676,2396,1998-06-28 15:28:19,141665304.4,-3.5,7.5,59.0,185.8 & GoodXenon_2s, ,40.4,599.00,2.0,11.5,8.4,6.3,4.6
EXO 0748-676,2464,1998-12-10 06:19:08,155888357.4,-7.5,6.5,159.5,183.9 & GoodXenon_2s, ,30.0,1025.75,4.0,13.7,10.1,7.3,5.5
EXO 0748-676,2531,1999-05-11 22:30:37,169079444.9,-5.5,6.5,91.0,156.4 & GoodXenon_2s, ,29.9,462.00,2.0,14.5,10.7,8.0,6.0
EXO 0748-676,2550,1999-07-05 02:53:30,173760820.9,-8.0,1.0,21.0,7.6 & GoodXenon_2s,manual window,30.8,730.75,4.0,126.1,99.4,76.6,56.6
EXO 0748-676,2551,1999-07-05 06:38:48,173774339.4,-11.0,7.0,106.5,83.1 & GoodXenon_2s, ,29.5,1471.00,1.0,20.3,14.7,10.8,7.9
EXO 0748-676,2566,1999-08-21 14:24:49,177863097.9,-8.0,7.0,35.0,75.2 & GoodXenon_2s, ,32.0,145.50,4.0,21.8,16.2,11.9,9.0
EXO 0748-676,2592,1999-10-17 04:10:58,182751077.9,-15.5,1.0,49.5,16.8 & GoodXenon_2s, ,35.4,1181.00,1.0,49.1,38.8,29.8,25.1
EXO 0748-676,2614,2000-03-29 06:56:32,196930597.4,-3.0,6.0,11.5,7.1 & GoodXenon_2s, ,27.2,1314.50,4.0,100.8,84.5,61.8,49.6
EXO 0748-676,2634,2000-07-11 11:47:43,205933673.9,-10.0,8.5,60.0,103.8 & GoodXenon_2s, ,27.1,980.00,1.0,15.7,11.5,8.7,6.5
EXO 0748-676,2635,2000-07-12 03:06:22,205988788.4,-4.5,8.5,17.0,115.2 & GoodXenon_2s, ,30.8,767.00,1.0,15.1,11.3,8.5,6.2
EXO 0748-676,2672,2000-08-29 09:51:42,210160313.9,-12.0,0.5,10.0,6.6 & GoodXenon_2s,manual window,35.8,1108.00,2.0,111.6,82.6,72.7,54.9
EXO 0748-676,2696,2000-12-17 20:14:35,219701691.4,-17.0,3.0,30.5,156.8 & GoodXenon_2s,partial GTI,32.2,730.50,2.0,14.4,10.6,8.0,5.9
EXO 0748-676,2697,2000-12-17 23:53:34,219714830.4,-14.0,6.0,71.5,32.8 & GoodXenon_2s, ,30.3,535.50,2.0,29.1,23.1,17.2,12.6
EXO 0748-676,2698,2000-12-18 15:11:16,219769894.4,-10.0,2.0,80.0,10.2 & GoodXenon_2s,manual window,35.9,1005.00,1.0,63.2,50.5,38.5,29.5
EXO 0748-676,2744,2001-07-08 04:24:22,237183874.4,-9.5,3.0,21.5,47.4 & GoodXenon_2s, ,29.5,1099.00,2.0,28.3,20.8,15.3,11.4
EXO 0748-676,2757,2001-08-31 12:45:43,241879550.4,-6.0,8.5,103.0,120.0 & GoodXenon_2s, ,54.1,11.00,4.0,16.1,11.9,8.7,6.4
EXO 0748-676,2871,2001-10-24 20:17:31,246572259.9,-6.5,11.5,32.0,44.8 & GoodXenon_2s, ,29.3,66.75,4.0,28.7,21.5,15.8,11.6
EXO 0748-676,2872,2001-10-25 07:54:32,246614079.4,-6.0,9.5,128.0,144.8 & GoodXenon_2s, ,28.8,1790.00,4.0,15.4,11.3,8.2,6.0
EXO 0748-676,2894,2001-12-15 19:03:59,251060644.9,-8.0,1.0,8.0,6.8 & GoodXenon_2s,manual window,25.1,89.00,4.0,97.9,75.6,66.4,55.0
EXO 0748-676,2983,2002-04-20 12:34:20,261923670.4,-9.0,8.0,86.0,90.9 & GoodXenon_2s, ,34.4,399.50,2.0,17.2,12.9,9.5,7.0
EXO 0748-676,3002,2002-05-21 21:38:44,264634729.4,-4.0,7.5,27.0,55.9 & GoodXenon_2s, ,29.1,457.75,4.0,29.9,21.9,15.8,11.9
EXO 0748-676,3008,2002-06-29 18:56:16,267994585.9,-6.5,1.0,10.0,6.8 & GoodXenon_2s,manual window,25.8,347.00,1.0,120.2,88.8,67.5,55.6
EXO 0748-676,3014,2002-08-02 02:22:09,270872539.4,-10.5,8.5,126.0,82.0 & GoodXenon_2s, ,31.3,693.00,4.0,20.7,15.3,11.1,8.2
EXO 0748-676,3016,2002-08-31 21:24:03,273446652.9,-9.0,7.0,94.5,103.7 & GoodXenon_2s, ,28.6,1185.50,4.0,15.3,11.2,8.3,6.1
EXO 0748-676,3036,2002-10-10 09:17:13,276859043.9,-10.0,12.0,165.0,123.0 & GoodXenon_2s, ,29.7,321.00,1.0,16.5,12.1,8.9,6.5
EXO 0748-676,3041,2002-11-09 16:08:48,279475737.9,-8.5,5.0,45.0,101.3 & GoodXenon_2s, ,28.3,1318.25,4.0,21.6,16.8,12.5,9.2
EXO 0748-676,3042,2002-12-04 20:17:22,281650651.9,-9.0,11.0,159.0,147.2 & GoodXenon_2s, ,32.4,546.25,4.0,15.2,11.2,8.3,6.0
EXO 0748-676,3043,2002-12-05 00:48:22,281666909.9,-6.0,6.5,49.0,146.6 & GoodXenon_2s, ,35.6,831.50,4.0,15.4,11.3,8.4,6.2
EXO 0748-676,3044,2002-12-06 00:37:29,281752659.9,-9.5,5.5,118.5,134.3 & GoodXenon_2s, ,29.6,1779.00,4.0,16.1,11.9,8.6,6.4
EXO 0748-676,3045,2002-12-07 01:29:09,281842154.9,-4.0,7.0,52.5,147.4 & GoodXenon_2s, ,28.9,1669.25,4.0,15.4,11.7,8.8,6.7
EXO 0748-676,3046,2002-12-07 22:14:14,281916864.4,-8.5,7.5,118.0,142.3 & GoodXenon_2s, ,32.4,948.00,1.0,15.9,11.8,8.8,6.4
EXO 0748-676,3047,2002-12-09 01:21:34,282014508.4,-15.0,2.5,162.5,143.0 & GoodXenon_2s, ,32.1,194.00,1.0,15.5,11.5,8.7,6.4
EXO 0748-676,3048,2002-12-12 15:35:50,282324959.9,-9.0,8.5,103.0,127.0 & GoodXenon_2s, ,36.0,700.50,2.0,17.8,13.1,9.6,7.1
EXO 0748-676,3064,2003-02-15 05:27:02,287904432.9,-9.0,7.5,34.0,56.2 & E_125us_64M_0_1s, ,28.1,890.00,0.5,27.0,19.9,14.6,10.9
EXO 0748-676,3065,2003-02-18 01:14:51,288148497.4,-4.0,9.0,105.0,154.5 & E_125us_64M_0_1s,partial GTI,34.4,1978.00,2.0,29.9,22.5,16.7,12.1
EXO 0748-676,3066,2003-02-18 06:01:41,288165708.9,-6.5,8.0,88.0,126.1 & E_125us_64M_0_1s,partial GTI,33.8,1585.00,1.0,22.4,16.5,12.8,10.3
EXO 0748-676,3067,2003-02-19 01:49:16,288236964.9,-8.5,6.0,162.0,152.6 & E_125us_64M_0_1s, ,32.3,156.00,4.0,15.3,11.5,8.3,6.1
EXO 0748-676,3068,2003-02-19 06:01:38,288252108.4,-8.0,4.5,142.0,149.0 & E_125us_64M_0_1s, ,32.9,1548.00,2.0,14.9,11.4,8.5,6.3
EXO 0748-676,3069,2003-02-19 06:09:11,288252559.9,-7.5,7.0,27.5,35.3 & E_125us_64M_0_1s, ,35.3,390.00,4.0,30.8,23.4,17.9,13.3
EXO 0748-676,3111,2003-06-29 20:06:13,299534780.4,-5.0,6.0,89.5,157.1 & GoodXenon_2s, ,28.8,1142.00,1.0,14.8,11.0,8.1,6.1
EXO 0748-676,3112,2003-06-30 03:48:39,299562529.9,-10.5,5.5,112.5,131.9 & GoodXenon_2s, ,28.6,1144.25,4.0,16.7,12.2,8.8,6.6
EXO 0748-676,3115,2003-07-01 03:06:30,299646398.9,-7.0,7.5,90.5,139.3 & E_125us_64M_0_1s, ,29.7,89.50,2.0,16.3,11.9,8.8,6.5
EXO 0748-676,3116,2003-07-01 03:13:00,299646786.9,-4.0,9.5,26.0,29.0 & E_125us_64M_0_1s, ,28.2,201.50,2.0,37.7,27.9,21.1,16.3
EXO 0748-676,3125,2003-08-17 22:00:32,303775239.9,-5.0,3.0,18.5,57.8 & GoodXenon_2s, ,26.7,1224.00,1.0,24.6,17.8,13.0,10.3
EXO 0748-676,3126,2003-08-18 01:48:28,303788919.4,-9.5,3.5,19.0,23.9 & GoodXenon_2s, ,25.8,1278.50,2.0,37.5,27.9,21.1,16.1
EXO 0748-676,3127,2003-08-18 18:40:39,303849648.4,-9.5,6.0,600.0,92.9 & E_125us_64M_0_1s,manual window,34.0,1529.50,4.0,19.0,14.0,10.5,8.0
EXO 0748-676,3128,2003-08-18 21:22:30,303859360.9,-9.5,7.0,94.0,97.9 & E_125us_64M_0_1s, ,28.5,165.00,2.0,18.6,13.7,10.1,7.4
EXO 0748-676,3131,2003-09-19 23:03:23,306630214.9,-12.0,4.0,130.0,97.3 & E_125us_64M_0_1s, ,35.4,1108.00,2.0,17.5,13.0,9.5,6.9
EXO 0748-676,3132,2003-09-21 23:14:21,306803673.9,-12.5,7.0,178.0,113.2 & E_125us_64M_0_1s, ,34.2,288.00,2.0,17.4,12.6,9.3,6.9
EXO 0748-676,3134,2003-09-23 22:33:25,306974015.9,-10.5,6.0,92.0,100.2 & E_125us_64M_0_1s, ,29.4,62.50,4.0,19.1,13.9,10.3,7.6
EXO 0748-676,3140,2003-10-05 12:19:09,307973958.9,-8.0,7.5,146.5,122.6 & GoodXenon_2s, ,30.7,872.00,1.0,16.8,12.7,9.2,6.7
EXO 0748-676,3142,2003-10-12 15:52:40,308591571.9,-10.5,1.5,69.5,86.2 & SB_125us_0_249_1s, ,27.3,1160.00,4.0,21.3,15.9,11.7,8.6
EXO 0748-676,3143,2003-10-12 21:58:33,308613521.4,-8.0,8.5,87.0,92.1 & SB_125us_0_249_1s, ,32.8,443.75,4.0,20.2,14.6,10.7,8.1
EXO 0748-676,3144,2003-10-13 00:04:11,308621057.9,-6.0,10.5,68.5,85.5 & SB_125us_0_249_1s, ,43.6,414.00,4.0,20.0,14.7,10.8,8.1
EXO 0748-676,3145,2003-10-13 02:59:58,308631603.9,-4.0,7.0,73.0,202.8 & SB_125us_0_249_1s, ,34.6,980.50,4.0,12.5,9.1,6.7,4.8
EXO 0748-676,3146,2003-10-13 07:19:21,308647169.9,-7.5,12.0,156.0,67.7 & SB_125us_0_249_1s, ,38.5,361.00,4.0,22.1,16.3,12.3,9.2
EXO 0748-676,3149,2003-11-29 21:16:41,312758206.4,-4.5,10.0,79.5,94.1 & E_125us_64M_0_1s, ,30.3,912.00,4.0,17.8,13.1,9.5,7.0
EXO 0748-676,3150,2003-11-30 00:54:07,312771254.4,-6.5,12.0,159.5,90.4 & E_125us_64M_0_1s, ,30.2,865.00,2.0,17.9,13.8,10.4,7.5
EXO 0748-676,3151,2003-12-04 17:26:19,313176385.4,-5.5,10.5,92.0,94.8 & GoodXenon_2s, ,28.3,238.00,0.5,16.5,12.5,9.5,6.9
EXO 0748-676,3152,2004-01-13 01:29:38,316574989.9,-10.0,9.0,150.0,79.4 & E_125us_64M_0_1s,manual window,34.6,1027.25,4.0,19.0,13.9,10.3,7.5
EXO 0748-676,3153,2004-01-13 03:53:32,316583622.9,-11.5,8.5,115.0,78.7 & E_125us_64M_0_1s, ,29.8,1588.00,2.0,22.1,16.5,12.2,8.9
EXO 0748-676,3158,2004-01-24 17:35:31,317583343.9,-14.5,6.0,130.0,105.8 & GoodXenon_2s, ,35.3,812.50,2.0,17.3,12.7,9.2,6.8
EXO 0748-676,3159,2004-01-24 21:41:08,317598079.4,-10.5,8.0,55.0,120.3 & GoodXenon_2s,partial GTI,30.3,339.25,4.0,16.7,12.2,9.1,6.7
EXO 0748-676,3160,2004-02-04 14:45:23,318523529.4,-10.0,11.5,56.5,117.7 & E_125us_64M_0_1s, ,33.4,1648.00,4.0,14.3,10.4,7.6,5.7
EXO 0748-676,3161,2004-02-04 15:00:14,318524419.4,-4.5,5.0,25.0,113.6 & E_125us_64M_0_1s, ,28.7,1474.25,4.0,15.2,11.2,8.2,6.4
EXO 0748-676,3175,2004-03-17 17:17:31,322161457.9,-4.5,11.0,133.5,269.1 & E_125us_64M_0_1s, ,43.4,539.00,4.0,12.4,9.1,6.7,4.9
EXO 0748-676,3198,2004-05-01 09:40:05,326022011.4,-3.0,2.5,112.5,798.8 & GoodXenon_2s,data gaps; frequency covariance,31.7,788.50,2.0,6.1,4.7,4.2,3.4
EXO 0748-676,3208,2004-06-16 19:18:23,330031108.4,-3.0,3.0,72.0,541.1 & E_125us_64M_0_1s, ,33.2,226.50,2.0,7.6,5.5,4.0,3.0
EXO 0748-676,3211,2004-06-23 10:35:44,330604557.4,-18.0,6.5,53.5,215.5 & GoodXenon_2s, ,29.5,63.25,4.0,12.7,9.2,6.6,4.9
EXO 0748-676,3221,2004-08-03 01:34:11,334114457.4,-4.0,3.0,96.0,654.3 & E_125us_64M_0_1s, ,33.6,1865.00,1.0,7.1,5.1,3.8,2.9
EXO 0748-676,3222,2004-08-12 04:26:10,334902380.4,-8.0,6.5,58.0,275.1 & GoodXenon_2s,partial GTI,28.5,562.25,4.0,11.9,8.6,6.3,4.6
EXO 0748-676,3228,2004-09-25 03:25:01,338700312.4,-11.0,7.0,157.5,182.1 & GoodXenon_2s, ,31.0,1672.00,0.5,13.1,9.5,7.0,5.2
EXO 0748-676,3229,2004-09-25 07:35:35,338715346.4,-9.5,6.5,107.5,117.1 & GoodXenon_2s, ,31.3,1498.00,1.0,19.3,13.9,10.2,7.6
EXO 0748-676,3230,2004-09-25 11:30:22,338729430.4,-7.0,8.5,104.0,168.3 & GoodXenon_2s,partial GTI,30.3,122.00,0.5,14.9,11.1,8.1,6.0
EXO 0748-676,3232,2004-09-29 21:08:51,339109739.9,-7.5,8.5,118.5,123.0 & E_125us_64M_0_1s, ,29.5,1660.25,4.0,17.3,12.7,9.2,6.8
EXO 0748-676,3238,2004-11-25 16:07:28,344016450.9,-17.5,1.5,1.5,8.1 & SB_125us_0_249_1s,manual window,30.0,570.00,2.0,92.8,84.7,72.4,75.0
EXO 0748-676,3247,2005-01-08 03:54:48,347774094.9,-5.5,4.5,31.0,179.7 & GoodXenon_2s, ,30.1,324.00,2.0,12.7,9.2,6.7,5.1
EXO 0748-676,3249,2005-03-02 16:45:37,352399545.4,-8.5,9.0,111.5,89.3 & GoodXenon_2s, ,29.4,1561.50,2.0,20.0,14.7,10.8,8.0
EXO 0748-676,3278,2005-05-02 21:38:54,357687542.4,-5.5,8.5,92.5,198.8 & SB_125us_0_249_1s, ,38.6,12.50,4.0,15.0,10.9,7.8,5.8
EXO 0748-676,3279,2005-05-06 21:27:04,358032434.4,-9.0,7.5,141.0,157.3 & SB_125us_0_249_1s, ,31.0,1699.25,4.0,15.1,10.9,8.0,5.8
EXO 0748-676,3413,2006-09-08 10:47:56,400330085.4,-9.0,10.5,141.0,188.1 & SB_125us_0_249_1s, ,32.6,1014.50,2.0,16.1,11.9,8.7,6.4
EXO 0748-676,3414,2006-09-08 16:06:57,400349225.9,-7.5,9.5,142.0,221.3 & GoodXenon_2s, ,31.3,1277.00,1.0,13.7,9.9,7.2,5.3
EXO 0748-676,3415,2006-09-08 21:57:59,400370285.4,-4.0,10.0,110.0,222.9 & SB_125us_0_249_1s, ,34.4,113.00,2.0,14.6,10.6,7.8,5.6
EXO 0748-676,3416,2006-09-10 22:32:41,400545172.9,-11.5,7.0,147.0,198.9 & SB_125us_0_249_1s, ,27.8,373.00,2.0,13.4,9.8,7.1,5.2
EXO 0748-676,3417,2006-09-10 22:44:02,400545852.4,-10.0,6.5,33.5,88.2 & SB_125us_0_249_1s, ,26.8,1937.25,4.0,21.0,15.3,11.3,8.3
EXO 0748-676,3418,2006-09-12 16:30:32,400696239.9,-6.0,8.5,157.0,225.2 & SB_125us_0_249_1s, ,29.6,24.25,4.0,13.0,9.4,6.8,5.0
EXO 0748-676,3419,2006-09-12 16:39:22,400696770.9,-7.0,8.0,30.0,72.5 & SB_125us_0_249_1s, ,29.4,1070.00,0.5,22.9,16.6,12.4,9.0
EXO 0748-676,3420,2006-09-12 23:33:32,400721623.9,-11.0,8.5,169.0,180.9 & SB_125us_0_249_1s, ,31.3,1746.00,2.0,14.4,10.5,7.6,5.5
EXO 0748-676,3421,2006-09-14 22:47:37,400891668.4,-10.0,6.5,138.5,201.6 & SB_125us_0_249_1s, ,32.7,1388.25,4.0,13.9,10.2,7.5,5.4
EXO 0748-676,3426,2006-09-16 18:32:06,401049134.9,-6.0,9.0,118.5,137.3 & SB_125us_0_249_1s, ,29.7,64.00,4.0,22.8,16.9,12.4,9.0
EXO 0748-676,3435,2006-10-20 20:59:15,403995565.4,-10.0,8.5,121.5,82.9 & SB_125us_0_249_1s, ,30.6,1312.50,2.0,19.3,14.8,10.8,7.8
EXO 0748-676,3441,2006-10-25 01:43:45,404358230.9,-3.0,9.0,25.5,57.5 & SB_125us_0_249_1s, ,27.4,59.00,1.0,28.4,21.0,15.7,12.2
EXO 0748-676,3453,2006-12-18 09:02:53,409050178.9,-4.5,3.0,20.5,122.7 & SB_125us_0_249_1s, ,24.8,1762.50,2.0,17.8,13.4,9.9,7.7
EXO 0748-676,3454,2006-12-18 16:43:37,409077825.4,-6.0,3.0,16.5,72.0 & SB_125us_0_249_1s, ,24.2,64.00,0.5,23.4,17.0,12.5,9.5
EXO 0748-676,3456,2007-01-03 22:40:28,410481633.9,-8.0,4.0,18.0,46.9 & SB_125us_0_249_1s, ,29.2,1039.00,4.0,34.0,24.8,18.4,14.3
EXO 0748-676,3461,2007-01-14 13:57:07,411400635.4,-5.5,9.0,133.5,254.7 & SB_125us_0_249_1s, ,42.7,10.50,2.0,12.5,9.0,6.5,4.7
EXO 0748-676,3462,2007-01-14 14:08:45,411401332.9,-6.0,6.5,50.5,306.6 & SB_125us_0_249_1s, ,57.6,552.00,1.0,11.2,8.1,5.9,4.3
EXO 0748-676,3466,2007-02-03 12:03:45,413121831.9,-4.0,8.5,118.5,309.7 & SB_125us_0_249_1s, ,31.4,1784.00,1.0,12.7,9.3,6.8,5.0
EXO 0748-676,3467,2007-02-07 05:07:36,413442466.9,-9.0,8.5,112.5,190.4 & SB_125us_0_249_1s, ,29.4,899.00,4.0,16.5,12.0,8.7,6.3
EXO 0748-676,3470,2007-02-11 23:51:53,413855520.4,-4.5,2.0,65.5,329.0 & SB_125us_0_249_1s, ,30.4,358.50,4.0,14.1,10.3,7.6,5.8
EXO 0748-676,3495,2007-03-26 22:38:07,417566294.4,-6.0,7.5,108.5,198.1 & SB_125us_0_249_1s, ,31.7,1759.00,1.0,19.5,14.2,10.4,7.9
EXO 0748-676,3497,2007-03-31 07:49:15,417944965.4,-9.5,5.5,136.5,201.3 & SB_125us_0_249_1s, ,36.7,339.00,2.0,13.1,9.5,6.9,5.2
EXO 0748-676,3499,2007-04-08 03:11:24,418619493.9,-9.5,11.0,175.5,175.0 & SB_125us_0_249_1s, ,32.4,228.00,4.0,14.3,10.3,7.5,5.6
EXO 0748-676,3524,2007-05-19 12:55:56,422196964.4,-9.0,5.0,30.5,64.5 & GoodXenon_2s, ,33.6,16.50,2.0,24.3,18.1,13.1,9.5
EXO 0748-676,3525,2007-05-19 20:10:20,422223028.4,-8.0,8.0,65.0,63.7 & GoodXenon_2s, ,27.0,598.50,4.0,24.3,17.9,13.3,9.8
EXO 0748-676,3526,2007-05-19 20:36:22,422224586.9,-3.5,7.5,32.5,48.9 & GoodXenon_2s, ,28.6,564.50,2.0,28.1,20.7,15.0,11.2
EXO 0748-676,3530,2007-05-26 17:47:22,422819254.9,-11.5,2.5,74.0,59.4 & SB_125us_0_249_1s, ,31.1,922.00,1.0,33.5,24.9,18.7,14.2
EXO 0748-676,3531,2007-05-26 17:56:29,422819795.9,-5.0,8.0,43.5,66.9 & SB_125us_0_249_1s, ,30.3,215.00,4.0,31.1,23.6,17.1,12.7
EXO 0748-676,3532,2007-05-26 21:30:48,422832655.9,-6.0,10.5,151.0,66.0 & SB_125us_0_249_1s, ,32.5,100.50,4.0,24.9,18.7,13.7,9.9
EXO 0748-676,3554,2007-07-05 14:30:27,426263437.4,-10.5,7.5,68.0,68.5 & E_125us_64M_0_1s, ,28.2,800.00,1.0,25.1,18.5,13.6,10.0
EXO 0748-676,3555,2007-07-05 14:45:18,426264330.4,-11.0,6.0,26.0,28.5 & E_125us_64M_0_1s, ,27.2,462.50,4.0,41.8,30.5,22.5,16.9
EXO 0748-676,3557,2007-07-11 05:23:59,426749048.9,-10.0,7.5,56.0,51.6 & SB_125us_0_249_1s, ,29.8,860.00,2.0,34.0,25.2,19.0,14.4
EXO 0748-676,3559,2007-07-12 05:37:20,426836251.4,-8.5,8.5,32.5,39.0 & SB_125us_0_249_1s, ,25.8,1293.00,2.0,30.9,22.7,16.6,12.2
EXO 0748-676,3562,2007-07-15 18:31:51,427141922.9,-10.5,8.5,124.0,86.0 & SB_125us_0_249_1s,partial GTI,27.6,1010.50,2.0,62.5,47.9,35.2,26.1
EXO 0748-676,3563,2007-07-15 21:16:23,427151790.9,-6.0,8.5,91.0,78.2 & SB_125us_0_249_1s, ,31.7,106.50,4.0,19.5,14.7,11.2,8.2
EXO 0748-676,3564,2007-07-15 23:32:38,427159967.9,-9.0,5.0,96.5,80.9 & SB_125us_0_249_1s, ,38.7,147.50,2.0,20.0,14.4,10.8,7.9
EXO 0748-676,3565,2007-07-15 23:47:14,427160842.9,-6.5,3.5,24.5,55.8 & SB_125us_0_249_1s, ,28.7,677.00,2.0,25.5,19.0,14.9,11.1
EXO 0748-676,3568,2007-07-17 21:06:31,427323999.4,-6.5,7.5,107.5,100.1 & SB_125us_0_249_1s, ,29.5,555.50,4.0,17.8,12.9,9.5,7.1
EXO 0748-676,3587,2007-08-23 23:38:19,430529910.4,-10.0,5.0,61.0,59.9 & SB_125us_0_249_1s, ,32.3,1095.50,2.0,33.6,24.7,18.8,14.1
EXO 0748-676,3588,2007-08-23 23:49:09,430530569.4,-22.0,1.0,22.0,11.2 & SB_125us_0_249_1s,manual window,31.0,1364.75,4.0,92.1,68.7,56.3,41.5
EXO 0748-676,3589,2007-08-24 23:49:36,430616983.9,-6.5,8.0,43.5,53.5 & SB_125us_0_249_1s, ,25.5,1652.50,4.0,33.4,24.5,18.8,13.7
EXO 0748-676,3590,2007-08-25 07:04:54,430643140.4,-1.0,11.0,70.0,13.8 & SB_125us_0_249_1s,no burst start,29.5,1827.75,4.0,63.9,48.1,37.1,27.4
EXO 0748-676,3591,2007-08-30 14:51:36,431103108.4,-12.0,5.0,83.0,80.3 & GoodXenon_2s, ,26.6,510.00,0.5,24.3,18.2,13.3,9.6
EXO 0748-676,3592,2007-09-03 00:40:41,431397646.4,-3.5,8.5,36.5,213.5 & SB_125us_0_249_1s,no burst end,27.6,420.00,0.5,13.4,9.7,7.1,5.2
EXO 0748-676,3619,2007-10-15 17:51:13,435088281.4,-9.5,8.0,96.0,70.1 & SB_125us_0_249_1s, ,31.1,1830.75,4.0,24.4,18.0,13.2,9.9
EXO 0748-676,3620,2007-10-15 19:52:56,435095584.4,-9.0,9.0,74.5,62.9 & SB_125us_0_249_1s, ,29.6,1248.00,1.0,24.8,18.4,13.5,10.5
EXO 0748-676,3621,2007-10-16 11:06:20,435150391.4,-12.5,6.0,69.5,68.0 & GoodXenon_2s, ,32.6,1914.25,4.0,24.6,17.9,12.9,9.9
EXO 0748-676,3622,2007-10-16 17:15:18,435172529.4,-10.5,9.5,115.5,66.6 & SB_125us_0_249_1s, ,38.0,1234.00,1.0,26.2,19.1,14.0,10.3
EXO 0748-676,3625,2007-10-25 09:32:51,435922382.4,-10.5,5.0,68.5,46.7 & SB_125us_0_249_1s, ,28.6,1015.75,4.0,35.8,26.1,20.1,15.7
EXO 0748-676,3626,2007-10-25 11:27:01,435929231.9,-11.0,8.5,83.0,65.4 & SB_125us_0_249_1s, ,28.6,1411.00,4.0,26.0,18.9,14.2,10.6
EXO 0748-676,3627,2007-10-25 13:23:07,435936197.4,-11.0,7.5,66.5,61.8 & SB_125us_0_249_1s, ,30.6,1394.75,4.0,26.6,20.6,15.4,11.2
EXO 0748-676,3640,2007-12-05 12:15:35,439474539.9,-2.5,3.0,49.5,334.9 & GoodXenon_2s, ,27.1,1640.00,1.0,13.7,10.0,7.3,5.6
EXO 0748-676,3641,2007-12-12 18:02:37,440100166.9,-8.5,8.5,137.5,143.0 & SB_125us_0_249_1s, ,31.6,1245.00,4.0,18.5,13.4,9.9,7.2
EXO 0748-676,3642,2007-12-13 13:29:20,440170166.9,-5.5,5.0,41.0,162.3 & SB_125us_0_249_1s, ,51.4,552.50,2.0,15.0,10.9,7.9,6.0
EXO 0748-676,3643,2007-12-16 12:41:50,440426516.4,-5.0,11.0,119.5,147.4 & SB_125us_0_249_1s, ,30.6,12.00,2.0,17.2,12.5,9.1,6.6
EXO 0748-676,3644,2007-12-16 17:44:50,440444701.4,-10.5,8.5,121.0,138.8 & SB_125us_0_249_1s, ,30.4,316.00,1.0,18.7,13.8,10.1,7.4
EXO 0748-676,3645,2007-12-16 17:57:40,440445466.4,-5.5,9.5,39.5,110.3 & SB_125us_0_249_1s,no burst end,31.5,552.00,2.0,20.5,14.8,10.8,7.9
EXO 0748-676,3651,2008-01-30 01:49:15,444275364.9,-8.5,8.0,46.5,57.7 & E_125us_64M_0_1s, ,25.8,1815.00,2.0,37.9,28.4,20.8,15.2
EXO 0748-676,3652,2008-01-30 05:33:04,444288791.4,-5.5,7.5,64.0,75.0 & E_125us_64M_0_1s, ,28.4,621.50,4.0,30.4,22.0,16.1,11.9
EXO 0748-676,3653,2008-01-31 03:37:01,444368229.9,-7.5,5.0,93.5,87.5 & E_125us_64M_0_1s, ,33.3,747.50,2.0,26.5,19.2,14.5,10.6
EXO 0748-676,3654,2008-01-31 07:58:05,444383891.9,-5.0,7.5,98.0,141.1 & E_125us_64M_0_1s, ,30.8,845.50,4.0,16.8,12.4,9.0,6.6
EXO 0748-676,3656,2008-02-03 04:42:28,444631355.4,-6.5,11.0,111.5,106.4 & SB_125us_0_249_1s, ,31.8,1460.00,4.0,21.6,16.2,12.2,8.9
EXO 0748-676,3657,2008-02-03 04:53:51,444632041.4,-10.0,4.0,20.0,33.1 & SB_125us_0_249_1s, ,26.3,546.50,2.0,38.2,29.4,22.0,16.3
EXO 0748-676,3660,2008-02-06 11:35:35,444915341.9,-5.0,7.0,85.0,96.7 & SB_125us_0_249_1s, ,34.1,444.00,4.0,26.1,19.7,14.4,10.4
EXO 0748-676,3661,2008-02-06 15:08:20,444928104.9,-3.5,9.5,91.0,86.5 & SB_125us_0_249_1s, ,29.9,1370.00,2.0,27.2,19.8,14.8,11.0
EXO 0748-676,3662,2008-02-06 15:18:20,444928712.9,-11.0,4.5,26.5,25.4 & SB_125us_0_249_1s,manual window,26.2,1334.75,4.0,53.8,40.0,29.1,21.6
EXO 0748-676,3678,2008-03-19 23:28:18,448586906.4,-7.5,9.0,80.0,61.9 & GoodXenon_2s, ,30.5,153.00,1.0,34.1,25.6,19.4,14.1
EXO 0748-676,3715,2008-05-15 13:21:07,453475273.9,-5.5,10.0,98.0,135.4 & GoodXenon_2s, ,29.7,1840.50,2.0,18.8,13.9,10.3,7.6
4U 0836-429,3051,2003-01-23 14:14:54,285948905.4,-9.0,5.0,34.0,37.2 & E_125us_64M_0_1s, ,33.7,166.50,4.0,14.9,11.0,8.0,5.9
4U 0836-429,3052,2003-01-24 07:20:35,286010448.4,-11.0,5.5,60.5,25.9 & E_125us_64M_0_1s, ,30.4,32.50,2.0,12.5,9.0,6.5,4.8
4U 0836-429,3053,2003-01-25 10:39:27,286108780.9,-11.5,7.5,55.0,32.3 & E_125us_64M_0_1s, ,29.7,1244.00,0.5,13.0,9.6,7.0,5.1
4U 0836-429,3054,2003-01-25 15:07:48,286124874.4,-5.0,13.5,56.0,31.5 & E_125us_64M_0_1s, ,27.3,1183.00,1.0,13.5,9.9,7.1,5.2
4U 0836-429,3055,2003-01-26 16:51:20,286217490.9,-8.5,6.5,53.0,32.4 & E_125us_64M_0_1s, ,31.0,277.00,2.0,13.2,9.6,7.1,5.1
4U 0836-429,3056,2003-01-27 11:11:35,286283505.4,-8.0,8.5,61.5,32.3 & E_125us_64M_0_1s, ,29.5,377.00,2.0,13.7,10.0,7.3,5.3
4U 0836-429,3057,2003-01-27 13:26:39,286291609.9,-9.5,10.0,65.0,26.0 & E_125us_64M_0_1s, ,33.3,1323.00,2.0,16.8,12.2,8.8,6.5
4U 0836-429,3058,2003-01-28 16:02:35,286387367.4,-10.5,8.0,60.0,33.8 & E_125us_64M_0_1s, ,33.8,1112.00,1.0,16.4,11.9,8.6,6.3
4U 0836-429,3059,2003-01-29 04:35:49,286432558.9,-7.5,6.0,31.5,38.5 & E_125us_64M_0_1s, ,28.7,297.00,1.0,20.8,15.4,11.2,8.2
4U 0836-429,3060,2003-01-30 23:11:48,286585918.4,-8.5,6.0,41.0,32.5 & E_125us_64M_0_1s, ,26.1,296.25,4.0,14.5,10.6,7.7,5.7
4U 0836-429,3061,2003-01-31 13:17:16,286636646.4,-8.0,6.5,52.5,41.3 & E_125us_64M_0_1s, ,32.2,132.25,4.0,13.1,9.5,7.0,5.2
4U 0836-429,3062,2003-01-31 15:17:23,286643852.9,-8.0,7.0,34.0,41.4 & E_125us_64M_0_1s, ,29.8,1097.00,1.0,15.9,11.4,8.4,6.2
4U 0836-429,3063,2003-02-02 14:59:12,286815562.4,-9.5,8.5,66.5,26.5 & E_125us_64M_0_1s, ,31.7,1312.50,2.0,14.9,10.7,7.9,5.8
4U 0836-429,3071,2003-03-14 09:47:48,290252879.9,-10.0,6.5,69.0,75.6 & E_125us_64M_0_1s, ,33.3,190.50,2.0,13.1,9.5,6.9,5.1
4U 0836-429,3072,2003-03-17 10:52:35,290515965.4,-8.0,8.0,49.5,38.4 & E_125us_64M_0_1s, ,31.2,1434.00,1.0,18.1,13.1,9.6,7.1
4U 0836-429,3073,2003-03-20 12:52:28,290782360.4,-10.5,6.0,67.5,38.7 & E_125us_64M_0_1s, ,31.4,89.50,2.0,15.3,11.2,8.2,6.0
4U 0836-429,3155,2004-01-18 15:55:02,317058909.4,-6.0,11.5,76.5,63.8 & E_125us_64M_0_1s, ,25.9,510.00,4.0,16.2,11.7,8.5,6.2
2S 0918-549,2619,2000-05-12 19:50:17,200778623.9,-4.0,6.0,120.5,1112.2 & GoodXenon_2s,data gaps; frequency covariance,37.0,1725.75,4.0,5.8,4.3,3.6,2.9
2S 0918-549,2958,2002-01-27 07:07:12,254732831.9,-1.0,3.0,10.0,7.8 & GoodXenon_2s,manual window,25.3,347.00,1.0,102.3,81.6,58.7,46.4
2S 0918-549,3209,2004-06-18 23:38:18,330219505.9,-5.0,6.0,56.5,82.9 & GoodXenon_2s, ,27.6,1590.75,4.0,21.1,15.3,11.1,8.1
2S 0918-549,3663,2008-02-08 03:02:51,445057391.4,-18.5,91.0,211.5,1028.3 & E_125us_64M_0_1s,no burst end; data gaps; imperfect LC model,30.7,11.50,2.0,6.2,4.6,3.3,2.4
4U 1254-69,2239,1996-09-17 15:34:42,85592087.9,-5.0,2.0,13.0,47.9 & E_16us_64M_0_8s, ,25.5,95.00,1.0,22.1,16.3,12.4,10.1
4U 1254-69,2889,2001-12-06 13:57:06,250264630.9,-4.0,2.0,12.5,61.4 & GoodXenon_2s, ,25.3,472.00,0.5,21.6,15.8,12.2,10.2
4U 1254-69,2890,2001-12-07 00:41:12,250303276.4,-2.0,2.0,11.5,55.7 & GoodXenon_2s, ,30.7,490.75,4.0,21.7,15.9,11.9,9.9
4U 1254-69,2891,2001-12-07 04:43:43,250317827.4,-1.5,2.0,16.5,65.7 & GoodXenon_2s, ,26.2,1760.00,1.0,20.8,15.5,11.7,10.0
4U 1254-69,2892,2001-12-07 13:53:20,250350804.9,-2.0,3.5,16.0,47.6 & GoodXenon_2s, ,27.1,1572.00,1.0,24.6,17.8,13.3,10.8
4U 1254-69,3650,2008-01-21 03:42:16,443504541.4,-3.0,2.5,8.5,25.8 & GoodXenon_2s, ,25.5,1534.50,4.0,49.2,36.8,28.1,23.0
4U 1254-69,3887,2009-12-31 04:51:00,504852664.9,-4.5,6.5,16.5,22.9 & E_125us_64M_0_1s, ,27.5,461.25,4.0,41.0,30.2,22.5,17.5
4U 1323-62,2279,1997-04-25 23:52:10,104629936.9,-6.0,6.0,78.5,68.6 & GoodXenon_2s, ,27.1,925.00,2.0,21.5,15.9,11.6,8.7
4U 1323-62,2280,1997-04-26 02:19:22,104638771.9,-9.0,6.5,76.0,62.4 & GoodXenon_2s, ,26.4,134.00,0.5,21.7,15.9,11.6,8.7
4U 1323-62,2281,1997-04-26 07:21:40,104656909.9,-7.5,7.5,78.0,71.4 & GoodXenon_2s, ,31.3,367.00,1.0,21.3,16.3,12.4,9.4
4U 1323-62,2282,1997-04-26 22:58:58,104713147.4,-8.0,9.0,73.5,62.5 & GoodXenon_2s, ,28.9,13.50,2.0,22.3,16.4,12.3,9.2
4U 1323-62,2285,1997-04-26 23:09:32,104713781.9,-6.5,0.5,21.0,9.1 & GoodXenon_2s,manual window,27.4,583.00,2.0,82.8,71.8,52.0,41.9
4U 1323-62,2283,1997-04-27 01:34:26,104722476.4,-8.5,5.5,66.5,66.0 & GoodXenon_2s, ,35.9,415.00,1.0,22.2,16.4,11.9,8.7
4U 1323-62,2284,1997-04-27 01:46:18,104723190.4,-13.0,7.5,17.5,17.9 & GoodXenon_2s,manual window,29.9,222.50,2.0,46.6,34.4,25.5,19.5
4U 1323-62,2286,1997-04-27 07:40:51,104744462.9,-10.5,5.0,86.5,57.2 & GoodXenon_2s, ,31.6,1598.00,0.5,24.6,18.0,13.3,10.0
4U 1323-62,2287,1997-04-28 01:47:14,104809645.4,-10.5,4.5,95.0,74.9 & GoodXenon_2s, ,30.6,1415.00,2.0,20.5,15.4,11.2,8.7
4U 1323-62,2467,1999-01-18 04:38:19,159251903.9,-3.0,10.5,82.5,71.1 & GoodXenon_2s, ,28.4,1580.00,4.0,21.6,15.5,11.6,8.6
4U 1323-62,2468,1999-01-18 04:50:08,159252614.4,-3.0,7.5,20.5,21.4 & GoodXenon_2s, ,26.6,960.50,4.0,42.9,32.8,25.4,19.6
4U 1323-62,2469,1999-01-18 07:18:56,159261545.9,-8.5,8.5,78.0,57.9 & GoodXenon_2s,data gaps; frequency covariance,32.9,1458.00,1.0,24.6,18.2,13.2,9.8
4U 1323-62,2470,1999-01-18 09:24:24,159269075.9,-10.0,6.5,80.5,50.7 & GoodXenon_2s, ,31.2,1816.50,2.0,27.3,20.4,15.1,11.2
4U 1323-62,2492,1999-02-23 10:35:58,162383768.4,-9.5,7.5,82.0,57.6 & GoodXenon_2s, ,29.2,1226.00,2.0,24.9,18.6,13.7,10.3
4U 1323-62,2493,1999-02-23 15:37:47,162401876.4,-8.5,8.0,80.0,58.1 & GoodXenon_2s, ,30.8,492.50,2.0,26.1,19.8,14.4,10.5
4U 1323-62,2494,1999-02-23 20:30:25,162419431.9,-6.5,7.0,87.5,47.7 & GoodXenon_2s, ,27.5,1554.50,2.0,28.3,21.7,15.8,11.9
4U 1323-62,2507,1999-03-13 00:57:26,163904252.9,-5.0,7.5,67.5,71.8 & GoodXenon_2s, ,30.9,1138.25,4.0,23.5,17.2,12.5,9.3
4U 1323-62,2508,1999-03-13 03:10:40,163912249.4,-7.0,7.5,76.5,52.3 & GoodXenon_2s, ,30.4,981.75,4.0,25.4,19.1,14.1,10.6
4U 1323-62,2509,1999-03-13 04:59:12,163918763.9,-10.0,5.0,53.0,56.4 & GoodXenon_2s, ,30.6,1350.75,4.0,26.8,20.1,14.8,11.1
4U 1323-62,2510,1999-03-13 07:05:26,163926336.9,-10.5,7.0,82.0,56.9 & GoodXenon_2s, ,30.5,348.75,4.0,24.6,17.8,13.4,9.9
4U 1323-62,3135,2003-09-25 10:12:13,307102340.9,-7.0,12.5,55.5,44.8 & SB_125us_0_249_1s, ,28.6,818.50,2.0,32.7,23.8,17.5,12.8
4U 1323-62,3136,2003-09-25 15:20:23,307120829.4,-6.5,11.0,55.5,68.7 & E_125us_64M_0_1s, ,27.2,755.50,2.0,26.8,19.3,14.0,10.4
4U 1323-62,3137,2003-09-25 18:01:47,307130515.9,-6.5,5.5,41.0,152.4 & SB_125us_0_249_1s, ,30.8,508.00,1.0,16.7,12.2,8.9,6.5
4U 1323-62,3138,2003-09-25 21:39:22,307143569.4,-5.0,11.0,49.0,82.9 & SB_125us_0_249_1s, ,27.5,1451.00,2.0,23.3,16.9,12.5,9.2
4U 1323-62,3241,2004-12-30 22:04:28,347061879.4,-9.5,5.0,70.5,66.6 & SB_125us_0_249_1s, ,29.7,634.00,0.5,24.0,18.3,13.9,10.1
4U 1323-62,3242,2004-12-31 01:03:50,347072639.9,-9.0,7.0,84.0,50.4 & SB_125us_0_249_1s, ,26.6,1536.00,0.5,29.9,21.8,16.1,12.2
4U 1323-62,3243,2004-12-31 04:06:17,347083586.4,-8.0,8.0,78.0,47.3 & SB_125us_0_249_1s, ,29.2,1314.75,4.0,32.7,24.1,17.8,13.1
4U 1323-62,3244,2004-12-31 04:20:26,347084436.4,-7.0,3.5,13.0,11.8 & SB_125us_0_249_1s, ,25.7,406.50,4.0,80.2,58.0,43.5,34.3
4U 1323-62,3245,2004-12-31 08:00:43,347097653.4,-9.5,2.0,89.5,55.9 & SB_125us_0_249_1s, ,34.3,676.50,2.0,28.9,21.5,15.8,11.6
4U 1323-62,3246,2004-12-31 11:07:49,347108880.9,-9.5,5.5,75.5,53.1 & SB_125us_0_249_1s, ,32.0,652.25,4.0,31.4,23.6,17.4,12.9
4U 1323-62,8196,2010-12-30 02:44:37,536294688.9,-7.0,8.0,68.5,54.0 & SB_125us_0_249_1s, ,30.4,97.25,4.0,32.3,24.4,17.6,13.0
4U 1323-62,8197,2011-01-01 00:08:28,536458120.9,-8.0,6.5,90.0,26.9 & SB_125us_0_249_1s,manual window,33.3,846.00,4.0,55.1,40.6,29.3,21.9
4U 1323-62,8198,2011-01-02 03:08:51,536555344.4,-8.0,5.5,51.0,27.2 & SB_125us_0_249_1s, ,27.3,1312.00,4.0,56.8,42.5,31.2,23.2
4U 1323-62,8209,2011-03-28 10:42:20,543926554.4,-8.5,4.5,60.0,40.7 & SB_125us_0_249_1s, ,32.9,1216.75,4.0,36.3,27.0,20.7,15.8
4U 1323-62,8278,2011-12-05 13:04:07,565707858.9,-8.0,5.5,61.5,34.6 & SB_125us_0_249_1s, ,30.7,858.00,1.0,39.0,29.4,21.6,16.0
4U 1323-62,8279,2011-12-05 13:10:50,565708257.9,-2.0,5.5,17.0,11.0 & SB_125us_0_249_1s, ,32.3,1519.25,4.0,84.8,65.8,50.4,39.8
4U 1323-62,8280,2011-12-05 13:15:00,565708509.9,-3.5,1.0,20.0,6.1 & SB_125us_0_249_1s,manual window,27.1,1673.00,1.0,123.6,99.9,79.7,61.7
4U 1323-62,8281,2011-12-05 17:40:07,565724420.4,-7.5,8.0,47.5,29.0 & SB_125us_0_249_1s, ,29.9,1753.50,4.0,53.4,41.5,30.0,22.5
4U 1323-62,8282,2011-12-05 19:52:10,565732341.4,-8.5,11.5,59.5,39.9 & SB_125us_0_249_1s, ,29.8,1958.00,4.0,32.1,24.0,17.8,13.0
4U 1323-62,8283,2011-12-06 09:04:08,565779862.9,-10.5,4.0,35.5,32.6 & SB_125us_0_249_1s, ,29.4,776.25,4.0,50.1,36.9,27.9,21.4
Cir X-1,3927,2010-05-15 11:14:23,516539675.4,-10.0,1.0,10.0,6.0 & E_125us_64M_0_1s,manual window,27.5,1342.00,4.0,111.4,95.4,85.8,63.8
Cir X-1,3926,2010-05-15 11:34:23,516540876.4,-10.0,3.5,10.0,7.5 & E_125us_64M_0_1s,manual window,23.6,891.50,4.0,92.2,73.9,55.4,40.0
Cir X-1,3928,2010-05-16 04:06:28,516600400.4,-12.0,0.5,10.0,5.7 & E_125us_64M_0_1s,manual window,23.8,1810.50,4.0,116.2,106.8,80.6,60.5
Cir X-1,3929,2010-05-17 13:20:01,516720011.4,-7.5,6.0,14.5,10.2 & E_125us_64M_0_1s, ,27.9,1419.00,4.0,75.1,58.0,43.3,32.9
Cir X-1,3930,2010-05-17 13:40:15,516721227.4,-8.5,2.0,10.0,7.6 & E_125us_64M_0_1s, ,31.8,1379.00,2.0,85.5,69.3,50.8,37.2
Cir X-1,3932,2010-05-20 02:13:55,516939247.9,-9.5,3.5,14.0,17.0 & E_125us_64M_0_1s, ,26.3,781.50,4.0,48.4,37.0,28.6,21.2
Cir X-1,3933,2010-05-20 02:41:44,516940911.4,-5.5,10.5,20.0,13.6 & E_125us_64M_0_1s, ,27.5,725.00,4.0,57.6,42.4,31.8,23.1
Cir X-1,3934,2010-05-20 03:12:24,516942754.4,-9.0,6.0,18.0,15.3 & E_125us_64M_0_1s, ,29.1,882.00,4.0,53.8,40.0,30.5,22.4
Cir X-1,3936,2010-05-25 01:33:00,517368790.9,-7.5,7.5,26.5,14.5 & E_125us_64M_0_1s, ,29.0,1285.50,2.0,42.7,31.2,23.0,16.7
Cir X-1,3938,2010-05-27 08:28:53,517566544.4,-10.0,6.0,40.0,31.8 & E_125us_64M_0_1s, ,29.3,1865.50,4.0,32.9,24.4,17.8,13.1
Cir X-1,3939,2010-05-27 18:09:41,517601385.9,-3.5,11.0,43.5,43.4 & E_125us_64M_0_1s, ,27.0,1404.25,4.0,29.0,21.5,15.8,11.6
Cir X-1,3940,2010-05-28 04:53:34,517640020.4,-4.5,10.0,42.0,40.0 & E_125us_64M_0_1s, ,26.4,258.75,4.0,28.7,20.9,15.2,11.0
Cir X-1,8212,2011-04-04 20:08:15,544565308.9,-8.0,1.0,8.5,11.5 & E_125us_64M_0_1s, ,26.2,1068.00,0.5,85.9,62.3,46.4,36.1
4U 1608-522,2217,1996-03-22 16:38:24,70130310.9,-6.0,8.5,158.0,583.1 & SB_125us_0_249_1s, ,35.9,996.50,4.0,6.4,4.6,3.3,2.5
4U 1608-522,2219,1996-03-22 16:54:06,70131260.4,-11.5,1.0,10.0,9.6 & SB_125us_0_249_1s, ,27.2,126.00,0.5,72.2,58.5,45.2,34.8
4U 1608-522,2218,1996-03-22 17:02:47,70131779.4,-18.0,6.5,42.5,152.3 & SB_125us_0_249_1s, ,25.7,911.75,4.0,13.0,9.4,6.8,5.0
4U 1608-522,2379,1998-03-24 20:43:24,133389812.4,-13.0,4.5,70.0,565.6 & E_8us_32M_0_1s,data gaps; frequency covariance,30.0,1124.00,4.0,4.9,4.7,3.5,2.5
4U 1608-522,2380,1998-03-27 14:05:19,133625124.9,-2.5,5.0,93.5,1224.8 & E_16us_64M_0_1s,data gaps; frequency covariance,62.9,619.50,4.0,4.9,4.0,3.2,2.5
4U 1608-522,2383,1998-04-11 06:35:31,134894138.4,-5.5,6.0,191.0,1545.9 & E_16us_64M_0_1s,data gaps; frequency covariance,34.2,1912.25,4.0,4.7,3.9,3.1,2.3
4U 1608-522,2609,2000-03-09 00:44:25,195180271.9,-7.0,5.0,99.0,944.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,34.4,592.00,1.0,5.6,4.1,3.0,2.2
4U 1608-522,2610,2000-03-11 01:42:37,195356564.9,-5.5,7.5,163.0,1492.6 & E_125us_64M_0_1s,data gaps; frequency covariance,31.1,133.75,4.0,4.7,4.1,3.1,2.3
4U 1608-522,2881,2001-11-20 15:49:46,248888992.4,-4.0,10.0,77.0,534.3 & E_125us_64M_0_1s,partial GTI; data gaps,31.6,527.50,4.0,5.6,4.5,3.3,2.4
4U 1608-522,2882,2001-11-21 00:06:55,248918824.4,-8.0,9.0,184.5,470.7 & E_125us_64M_0_1s,data gaps,35.7,1818.75,4.0,5.5,4.7,3.4,2.5
4U 1608-522,2883,2001-11-21 04:47:09,248935638.9,-8.0,8.5,174.5,440.7 & E_125us_64M_0_1s,data gaps,33.4,896.00,0.5,5.5,4.6,3.3,2.5
4U 1608-522,2884,2001-11-21 15:29:17,248974162.9,-3.0,8.5,47.5,157.5 & E_125us_64M_0_1s, ,26.7,703.25,4.0,10.1,7.3,5.3,3.9
4U 1608-522,2885,2001-11-21 15:35:23,248974547.9,0.0,11.5,39.0,12.9 & E_125us_64M_0_1s,no burst start; data gaps; frequency covariance,27.0,2000.00,1.0,53.8,41.1,32.3,23.7
4U 1608-522,2886,2001-11-22 05:31:17,249024685.4,-6.0,8.5,183.5,552.9 & E_125us_64M_0_1s,data gaps,38.9,94.00,2.0,5.8,4.5,3.3,2.4
4U 1608-522,2887,2001-11-22 13:01:21,249051688.4,-5.0,9.0,159.5,721.7 & E_125us_64M_0_1s,data gaps; frequency covariance,35.4,1977.50,4.0,4.7,4.0,3.0,2.3
4U 1608-522,2888,2001-11-24 05:51:01,249198668.4,-25.0,0.5,12.0,5.8 & E_125us_64M_0_1s,manual window,34.5,815.50,4.0,91.3,75.9,57.9,45.1
4U 1608-522,3003,2002-05-24 06:46:52,264840424.9,-10.0,1.0,8.5,6.3 & E_125us_64M_0_1s,partial GTI,29.3,1593.25,4.0,119.0,95.3,70.9,51.9
4U 1608-522,3015,2002-08-13 09:41:47,271849311.9,-3.5,2.5,25.0,157.4 & E_125us_64M_0_1s,data gaps; imperfect LC model,25.5,1395.50,4.0,5.7,6.2,4.5,3.3
4U 1608-522,3017,2002-09-07 02:26:16,273983180.9,-2.5,5.0,65.0,561.8 & E_125us_64M_0_1s,data gaps; frequency covariance,31.5,198.50,2.0,4.9,4.7,3.4,2.6
4U 1608-522,3018,2002-09-09 03:50:29,274161034.4,-2.5,6.5,107.5,402.7 & E_125us_64M_0_1s,data gaps; frequency covariance,69.1,618.50,2.0,5.1,4.8,3.7,2.7
4U 1608-522,3019,2002-09-12 04:18:15,274421900.4,-3.0,7.0,131.0,808.2 & E_125us_64M_0_1s,data gaps; frequency covariance,336.1,619.00,4.0,4.9,4.9,3.6,2.6
4U 1608-522,3020,2002-09-12 07:51:13,274434681.4,-11.0,4.0,38.0,344.7 & E_125us_64M_0_1s,data gaps,30.5,784.00,1.0,6.1,4.8,3.6,2.6
4U 1608-522,3023,2002-09-19 07:38:20,275038707.4,-7.5,4.5,86.5,751.5 & E_125us_64M_0_1s,data gaps; frequency covariance,30.7,893.50,2.0,4.8,4.5,3.3,2.5
4U 1608-522,3028,2002-09-25 12:01:08,275572876.4,-6.0,7.5,159.0,1349.1 & E_125us_64M_0_1s,data gaps; frequency covariance,29.1,1469.75,4.0,4.7,4.2,3.0,2.3
4U 1608-522,3034,2002-09-29 21:35:11,275952918.4,-8.5,7.0,118.5,1176.4 & E_125us_64M_0_1s,data gaps; frequency covariance,31.5,185.00,1.0,4.7,4.2,3.1,2.3
4U 1608-522,3074,2003-03-29 04:26:46,291529618.4,-9.5,6.0,282.0,1572.9 & E_125us_64M_0_1s,data gaps; frequency covariance,33.9,1176.00,1.0,4.6,4.2,3.1,2.3
4U 1608-522,3141,2003-10-07 21:04:46,308178294.4,-8.0,8.5,177.5,522.1 & E_125us_64M_0_1s,data gaps,35.1,506.50,2.0,6.3,4.7,3.4,2.4
4U 1608-522,3177,2004-03-26 16:41:07,322936877.9,-10.0,9.0,147.0,437.8 & E_125us_64M_0_1s,data gaps,31.4,531.00,1.0,5.9,4.7,3.4,2.5
4U 1608-522,3184,2004-04-09 09:47:26,324121653.4,-5.5,8.5,142.5,1135.8 & E_125us_64M_0_1s,data gaps,30.5,69.75,4.0,4.9,4.4,3.2,2.3
4U 1608-522,3573,2007-07-31 07:26:51,428484418.4,-4.5,9.5,111.0,314.8 & E_125us_64M_0_1s,partial GTI,28.8,1252.50,2.0,20.2,14.8,10.9,8.0
4U 1608-522,3582,2007-08-14 22:44:54,429749102.9,-7.5,9.5,151.5,272.0 & E_125us_64M_0_1s, ,31.3,147.50,4.0,7.9,5.7,4.1,3.0
4U 1608-522,3585,2007-08-16 20:12:56,429912786.4,-10.0,8.5,168.5,246.7 & E_125us_64M_0_1s, ,32.1,831.50,4.0,7.5,5.4,3.9,2.9
4U 1608-522,3616,2007-10-11 15:10:21,434733030.4,-8.5,10.0,156.5,189.5 & E_125us_64M_0_1s, ,30.9,962.00,4.0,11.3,8.3,6.0,4.3
4U 1608-522,3637,2007-11-28 11:38:31,438867519.4,-10.0,4.5,42.5,175.7 & E_125us_64M_0_1s,data gaps,186.7,619.25,4.0,6.2,5.0,3.6,2.7
4U 1608-522,3639,2007-11-30 23:21:36,439082502.9,-3.5,4.5,50.0,472.4 & E_125us_64M_0_1s, ,55.4,618.00,1.0,7.2,5.3,3.9,2.9
4U 1608-522,3646,2007-12-18 02:46:16,440563582.4,-4.0,11.0,156.0,434.0 & E_125us_64M_0_1s,data gaps; imperfect LC model,32.7,1362.50,2.0,5.3,4.5,3.3,2.5
4U 1608-522,3647,2007-12-27 00:43:58,441333845.9,-6.0,9.0,153.0,440.4 & E_125us_64M_0_1s, ,30.1,204.50,4.0,6.4,4.7,3.4,2.5
4U 1608-522,3649,2008-01-07 14:56:28,442335394.9,-5.0,9.5,140.0,259.0 & E_125us_64M_0_1s, ,30.1,1279.75,4.0,10.3,7.5,5.4,3.9
4U 1608-522,3659,2008-02-06 07:55:54,444902162.4,-8.0,10.5,124.0,206.5 & E_125us_64M_0_1s, ,32.5,339.50,4.0,11.1,8.0,5.8,4.2
4U 1608-522,3675,2008-03-02 13:33:00,447082387.9,-5.0,7.5,37.0,70.4 & E_125us_64M_0_1s,partial GTI,26.5,1142.25,4.0,50.7,36.8,27.2,20.7
4U 1608-522,3752,2008-08-14 01:47:23,461296052.4,-6.5,7.5,150.5,1077.4 & E_125us_64M_0_1s,data gaps,33.0,1094.00,2.0,5.9,4.5,3.3,2.4
4U 1608-522,3758,2008-09-13 01:12:12,463885940.4,-6.5,9.0,113.5,292.8 & E_125us_64M_0_1s, ,30.8,1541.75,4.0,10.7,7.7,5.6,4.1
4U 1608-522,3833,2009-06-06 11:45:04,486906319.9,-9.5,3.5,38.0,260.1 & SB_62us_0_13_500ms SB_62us_14_23_500ms,partial GTI,35.9,1416.00,0.5,8.4,6.1,4.5,3.4
4U 1608-522,3837,2009-06-15 16:18:16,487700304.4,-8.0,3.5,73.5,599.1 & SB_62us_0_13_500ms SB_62us_14_23_500ms, ,30.9,464.00,0.5,7.5,5.5,4.0,2.9
4U 1608-522,3910,2010-03-06 19:42:37,510522164.4,-14.0,2.0,14.0,128.2 & SB_125us_0_249_1s, ,30.6,1501.00,2.0,10.1,7.3,5.5,4.2
4U 1608-522,3911,2010-03-06 21:24:22,510528268.4,-5.0,2.5,15.5,122.0 & SB_125us_0_249_1s, ,25.7,277.50,2.0,13.5,9.8,7.2,5.6
4U 1608-522,3912,2010-03-06 22:01:29,510530495.4,-5.0,2.5,11.5,92.1 & SB_125us_0_249_1s, ,24.9,52.50,2.0,14.6,10.6,7.8,6.0
4U 1608-522,3913,2010-03-06 22:49:52,510533399.9,-10.5,3.0,53.0,122.8 & SB_125us_0_249_1s, ,101.7,619.50,4.0,9.3,6.8,5.0,3.9
4U 1608-522,3915,2010-03-15 05:17:03,511247828.9,-3.0,5.0,87.0,308.6 & SB_125us_0_249_1s, ,30.4,1561.50,2.0,7.6,5.5,4.0,3.0
4U 1608-522,8227,2011-06-13 03:43:12,550554200.4,-2.5,6.0,83.5,650.9 & SB_125us_0_249_1s, ,183.3,619.00,4.0,4.9,3.5,2.6,2.0
4U 1608-522,8237,2011-08-06 03:40:07,555219620.4,-11.0,11.0,107.0,193.6 & SB_125us_0_249_1s,partial GTI,27.8,515.50,2.0,8.2,5.9,4.3,3.1
4U 1608-522,8275,2011-11-25 08:53:36,564828827.4,-6.5,10.5,122.5,487.0 & SB_125us_0_249_1s, ,29.2,363.50,2.0,8.6,6.2,4.5,3.2
4U 1636-536,2257,1996-12-28 22:39:25,94430369.4,-2.0,3.0,45.5,396.9 & SB_125us_0_249_1s, ,50.0,580.00,0.5,4.7,3.5,2.6,2.0
4U 1636-536,2258,1996-12-28 23:54:04,94434848.9,-3.0,2.0,10.5,97.3 & SB_125us_0_249_1s, ,84.5,581.75,4.0,10.4,7.9,6.1,5.3
4U 1636-536,2259,1996-12-29 23:26:47,94519612.4,-3.0,3.5,54.5,360.4 & E_125us_64M_0_1s,data gaps; frequency covariance,110.9,581.50,4.0,5.0,4.6,3.5,2.8
4U 1636-536,2260,1996-12-31 17:36:53,94671417.4,-2.0,4.0,565.0,416.1 & SB_125us_0_249_1s, ,61.6,580.75,4.0,5.0,3.6,2.8,2.1
4U 1636-536,2263,1997-02-23 09:57:29,99309453.9,-3.5,2.5,48.0,192.3 & SB_125us_0_249_1s, ,28.1,230.00,1.0,6.0,4.4,3.4,2.7
4U 1636-536,2418,1998-08-19 11:44:39,146144683.9,-2.5,2.5,46.0,448.6 & E_125us_64M_0_1s,data gaps; frequency covariance,81.9,580.50,2.0,4.9,4.2,3.4,2.7
4U 1636-536,2419,1998-08-20 03:40:09,146202014.4,-2.5,3.0,76.5,467.2 & E_125us_64M_0_1s,data gaps; frequency covariance,134.1,580.75,4.0,4.9,3.8,3.1,2.6
4U 1636-536,2420,1998-08-20 05:14:12,146207656.9,-2.0,2.0,16.5,164.7 & E_125us_64M_0_1s, ,154.4,580.50,2.0,8.4,6.2,4.7,4.0
4U 1636-536,2496,1999-02-27 08:47:29,162722854.4,-2.5,3.0,39.5,404.0 & E_125us_64M_0_1s,data gaps,78.1,580.00,1.0,5.3,4.6,3.4,2.6
4U 1636-536,2526,1999-04-29 01:43:39,167967823.9,-2.0,4.0,53.0,318.5 & E_125us_64M_0_1s,data gaps,29.2,564.00,0.5,6.6,5.0,3.6,2.7
4U 1636-536,2527,1999-04-29 04:07:33,167976460.4,-3.0,3.0,10.0,12.0 & E_125us_64M_0_1s,manual window,27.4,822.25,4.0,56.3,43.1,32.3,25.5
4U 1636-536,2540,1999-06-10 05:55:30,171611734.9,-1.5,4.0,78.0,434.1 & E_125us_64M_0_1s,data gaps; frequency covariance,228.4,580.50,4.0,5.7,4.9,3.6,2.9
4U 1636-536,2542,1999-06-18 23:43:04,172366988.9,-2.0,3.0,39.0,278.4 & E_125us_64M_0_1s,data gaps,88.2,580.00,0.5,6.3,4.8,3.6,2.7
4U 1636-536,2544,1999-06-19 17:30:58,172431062.9,-2.0,4.0,132.0,266.9 & E_125us_64M_0_1s,data gaps,187.1,580.50,2.0,6.1,4.8,3.5,2.6
4U 1636-536,2546,1999-06-21 19:05:53,172609557.9,-2.5,4.0,39.5,340.6 & E_125us_64M_0_1s,data gaps,44.1,581.00,2.0,6.0,4.6,3.4,2.6
4U 1636-536,2576,1999-09-25 20:40:49,180909653.4,-2.0,4.5,26.0,164.5 & E_125us_64M_0_1s, ,44.7,581.00,1.0,7.6,5.5,4.0,3.0
4U 1636-536,2599,2000-01-22 01:46:23,191123187.9,-2.5,2.5,29.5,172.0 & E_125us_64M_0_1s, ,26.4,1422.50,4.0,7.4,5.4,4.1,3.3
4U 1636-536,2600,2000-01-22 04:43:48,191133834.4,-4.0,2.5,33.0,112.4 & E_125us_64M_0_1s, ,25.3,1619.00,1.0,9.5,7.1,5.3,4.2
4U 1636-536,2601,2000-01-30 00:13:13,191808799.9,-5.0,2.5,22.5,103.7 & E_125us_64M_0_1s, ,28.7,1369.25,4.0,9.3,6.7,5.1,4.0
4U 1636-536,2626,2000-06-15 05:05:45,203663149.4,-2.0,4.0,71.5,417.2 & E_125us_64M_0_1s,data gaps; frequency covariance,352.3,580.50,2.0,4.9,4.2,3.4,2.7
4U 1636-536,2658,2000-08-09 01:18:40,208401524.9,-2.5,4.0,49.0,466.6 & E_125us_64M_0_1s,data gaps; frequency covariance,148.8,580.75,4.0,4.9,3.9,3.2,2.6
4U 1636-536,2659,2000-08-09 08:56:53,208429018.4,-2.5,3.5,51.0,397.6 & E_125us_64M_0_1s,data gaps,123.3,581.50,4.0,5.6,4.5,3.6,2.7
4U 1636-536,2660,2000-08-12 23:32:21,208740747.4,-3.0,4.0,50.5,397.8 & E_125us_64M_0_1s,data gaps,130.7,581.25,4.0,5.7,4.5,3.4,2.6
4U 1636-536,2691,2000-10-03 23:32:49,213233573.4,-2.0,3.5,50.5,440.9 & E_125us_64M_0_1s,data gaps,32.2,1524.00,1.0,5.3,4.3,3.4,2.6
4U 1636-536,2693,2000-11-05 04:21:59,216015723.4,-1.5,4.0,93.5,274.5 & E_125us_64M_0_1s,data gaps,78.8,580.75,4.0,5.8,4.3,3.5,2.6
4U 1636-536,2695,2000-11-12 18:02:28,216669752.4,-1.5,4.5,45.5,212.1 & E_125us_64M_0_1s,data gaps,111.2,580.75,4.0,5.9,4.4,3.5,2.7
4U 1636-536,2699,2001-01-28 02:47:13,223267637.4,-2.0,5.5,65.5,362.3 & E_125us_64M_0_1s,data gaps; imperfect LC model,152.0,581.25,4.0,5.7,5.1,3.7,2.7
4U 1636-536,2701,2001-02-01 21:00:50,223678854.9,-2.0,4.0,47.5,344.5 & E_125us_64M_0_1s,data gaps,78.5,581.25,4.0,5.7,4.9,3.6,2.7
4U 1636-536,2702,2001-02-02 02:24:20,223698265.4,-2.0,4.5,43.0,335.7 & E_125us_64M_0_1s,data gaps,42.9,581.50,4.0,5.6,4.4,3.5,2.6
4U 1636-536,2713,2001-04-05 17:07:05,229108029.9,-2.5,3.5,55.0,414.6 & E_125us_64M_0_1s,data gaps,34.8,708.50,4.0,6.6,4.9,3.6,2.7
4U 1636-536,2723,2001-04-30 05:28:34,231226118.9,-2.0,5.5,63.0,526.1 & E_125us_64M_0_1s,data gaps,38.1,581.00,1.0,5.5,4.7,3.4,2.5
4U 1636-536,2732,2001-06-14 13:18:34,235142319.9,-7.0,3.5,23.5,113.8 & SB_125us_0_249_1s, ,26.8,251.50,4.0,13.5,9.7,7.1,5.5
4U 1636-536,2733,2001-06-14 16:36:45,235154210.4,-8.5,7.5,53.5,235.5 & SB_125us_0_249_1s, ,27.5,1775.00,2.0,9.9,7.2,5.2,3.9
4U 1636-536,4177,2001-06-15 03:14:04,235192449.9,-3.0,3.0,46.0,432.0 & SB_125us_0_249_1s, ,126.9,581.00,2.0,7.4,5.4,3.9,3.0
4U 1636-536,2749,2001-08-07 21:44:53,239838299.4,-6.5,4.0,41.5,244.6 & SB_125us_0_249_1s, ,28.2,268.50,2.0,8.4,6.1,4.4,3.4
4U 1636-536,2750,2001-08-07 23:27:11,239844437.4,-10.0,9.5,37.0,164.5 & SB_125us_0_249_1s, ,30.5,1698.00,2.0,10.7,7.8,5.7,4.3
4U 1636-536,2755,2001-08-23 00:50:33,241145438.9,-15.0,3.5,37.0,208.7 & SB_125us_0_249_1s, ,27.8,730.50,4.0,8.5,6.2,4.6,3.5
4U 1636-536,2756,2001-08-28 06:41:20,241598484.9,-2.0,4.5,51.0,333.6 & SB_125us_0_249_1s, ,94.7,581.50,4.0,5.8,4.3,3.1,2.4
4U 1636-536,2758,2001-09-05 05:42:07,242286134.9,-8.0,4.5,38.0,244.1 & SB_125us_0_249_1s, ,26.6,1499.50,2.0,7.9,5.7,4.2,3.2
4U 1636-536,2759,2001-09-05 08:15:04,242295313.4,-22.5,5.0,38.5,192.6 & SB_125us_0_249_1s, ,33.8,918.25,4.0,8.9,6.4,4.6,3.5
4U 1636-536,2760,2001-09-10 03:03:58,242708644.4,-9.5,3.0,59.5,348.7 & SB_125us_0_249_1s, ,31.5,1799.25,4.0,6.8,4.9,3.7,2.8
4U 1636-536,2761,2001-09-10 07:43:25,242725412.4,-9.0,3.5,31.0,223.1 & SB_125us_0_249_1s, ,29.0,462.25,4.0,8.1,6.0,4.4,3.4
4U 1636-536,2762,2001-09-16 22:22:33,243296558.9,-10.0,6.5,64.5,338.8 & SB_125us_0_249_1s, ,27.2,768.75,4.0,7.3,5.3,3.9,2.9
4U 1636-536,2763,2001-09-17 00:25:20,243303925.9,-4.5,8.0,55.0,290.4 & SB_125us_0_249_1s, ,29.2,881.75,4.0,8.0,5.8,4.2,3.1
4U 1636-536,2808,2001-09-30 14:47:17,244478842.4,-2.5,3.5,48.0,438.1 & SB_125us_0_249_1s, ,40.5,580.00,1.0,5.8,4.2,3.1,2.4
4U 1636-536,2809,2001-09-30 18:21:22,244491688.9,-9.0,3.5,45.5,258.7 & E_125us_64M_0_1s, ,29.0,90.00,2.0,8.6,6.2,4.5,3.4
4U 1636-536,2810,2001-09-30 21:02:43,244501369.4,-8.5,3.0,41.0,274.6 & SB_125us_0_249_1s, ,31.1,1749.75,4.0,7.4,5.4,4.0,3.1
4U 1636-536,2812,2001-10-03 00:22:18,244686148.4,-10.5,3.0,31.5,184.2 & SB_125us_0_249_1s, ,31.6,1425.00,1.0,9.9,7.2,5.3,4.1
4U 1636-536,2876,2001-11-01 07:38:19,247217903.9,-2.5,5.0,50.5,368.6 & SB_125us_0_249_1s, ,74.0,581.25,4.0,6.5,4.8,3.5,2.6
4U 1636-536,2895,2001-12-30 18:05:24,252353130.4,-6.5,3.0,25.5,191.7 & SB_125us_0_249_1s, ,25.8,1813.00,4.0,9.6,7.0,5.2,4.1
4U 1636-536,2896,2001-12-30 19:50:11,252359418.9,-13.5,9.0,35.5,138.4 & SB_125us_0_249_1s, ,29.5,1775.50,2.0,12.1,8.7,6.3,4.7
4U 1636-536,2897,2001-12-30 21:29:31,252365378.9,-12.0,8.0,40.5,200.7 & SB_125us_0_249_1s, ,29.2,1025.50,4.0,9.6,7.0,5.1,3.8
4U 1636-536,2900,2001-12-31 00:27:58,252376085.4,-9.0,9.0,38.5,107.1 & SB_125us_0_249_1s, ,28.2,600.00,1.0,14.4,10.4,7.6,5.8
4U 1636-536,2901,2001-12-31 02:09:30,252382176.9,-8.0,9.5,55.5,244.4 & SB_125us_0_249_1s, ,28.6,1615.50,2.0,9.0,6.5,4.7,3.5
4U 1636-536,2902,2001-12-31 04:05:41,252389148.4,-8.5,12.5,61.0,163.9 & SB_125us_0_249_1s, ,30.8,1020.50,4.0,11.4,8.2,6.0,4.3
4U 1636-536,2903,2002-01-08 12:22:44,253110170.9,-7.5,2.5,32.5,147.9 & SB_125us_0_249_1s, ,25.7,415.00,4.0,11.5,8.3,6.1,4.6
4U 1636-536,2904,2002-01-08 13:26:51,253114017.9,-5.0,3.0,21.5,112.7 & SB_125us_0_249_1s, ,31.1,44.50,4.0,13.1,9.5,6.9,5.3
4U 1636-536,2905,2002-01-08 16:33:19,253125205.9,-7.0,6.0,50.0,205.4 & SB_125us_0_249_1s, ,31.0,972.75,4.0,10.9,7.9,5.7,4.2
4U 1636-536,2906,2002-01-09 00:26:38,253153603.9,-2.5,4.5,51.5,456.4 & SB_125us_0_249_1s, ,84.5,581.50,4.0,5.9,4.3,3.1,2.4
4U 1636-536,2907,2002-01-09 12:48:24,253198109.4,-2.5,4.5,72.0,591.0 & SB_125us_0_249_1s, ,63.7,581.00,1.0,5.9,4.3,3.1,2.4
4U 1636-536,2909,2002-01-11 11:23:07,253365799.4,-11.5,10.5,55.5,102.8 & SB_125us_0_249_1s, ,29.9,22.00,1.0,15.0,10.8,7.9,5.7
4U 1636-536,2910,2002-01-11 11:49:54,253367401.4,-5.0,8.0,27.5,61.4 & SB_125us_0_249_1s, ,28.2,650.00,0.5,20.1,14.7,10.6,7.7
4U 1636-536,2911,2002-01-11 14:10:47,253375856.4,-13.5,8.0,57.0,238.7 & SB_125us_0_249_1s, ,28.4,1019.25,4.0,9.9,7.1,5.2,3.8
4U 1636-536,2912,2002-01-11 16:52:27,253385552.9,-3.0,5.5,31.5,219.0 & SB_125us_0_249_1s, ,27.7,1017.00,1.0,9.7,7.0,5.1,3.9
4U 1636-536,2913,2002-01-11 19:21:53,253394520.9,-7.0,11.0,86.5,182.3 & SB_125us_0_249_1s, ,26.7,594.00,2.0,11.2,8.1,5.9,4.3
4U 1636-536,2914,2002-01-12 01:17:48,253415872.9,-1.5,3.5,59.0,592.0 & SB_125us_0_249_1s, ,25.7,1993.50,4.0,5.4,3.9,2.9,2.2
4U 1636-536,2916,2002-01-12 01:36:03,253416967.9,-4.5,2.5,9.5,18.6 & SB_125us_0_249_1s, ,31.7,1994.00,1.0,41.6,30.5,23.9,20.1
4U 1636-536,2917,2002-01-12 01:53:57,253418044.4,-5.5,3.0,14.0,70.2 & SB_125us_0_249_1s, ,59.1,581.50,2.0,17.5,12.8,9.4,7.3
4U 1636-536,2915,2002-01-12 02:10:43,253419048.4,-3.5,3.0,14.0,92.7 & SB_125us_0_249_1s, ,25.3,1246.00,2.0,15.6,11.2,8.3,6.6
4U 1636-536,2918,2002-01-12 13:18:42,253459126.9,-2.0,4.5,48.0,495.4 & SB_125us_0_249_1s, ,31.9,581.00,4.0,6.1,4.5,3.2,2.4
4U 1636-536,2920,2002-01-12 13:49:09,253460953.9,-3.5,3.5,6.0,19.3 & SB_125us_0_249_1s, ,24.8,1327.25,4.0,43.5,32.1,23.4,19.0
4U 1636-536,2919,2002-01-12 14:58:05,253465091.4,-7.0,2.5,25.5,163.3 & SB_125us_0_249_1s, ,24.9,1377.00,1.0,12.0,8.8,6.6,5.1
4U 1636-536,2921,2002-01-12 21:35:34,253488939.4,-3.5,5.0,33.0,192.0 & E_125us_64M_0_1s, ,103.7,581.00,2.0,10.4,7.5,5.4,4.1
4U 1636-536,2922,2002-01-13 01:10:57,253501863.4,-9.0,9.0,72.0,300.0 & SB_125us_0_249_1s, ,31.9,1510.00,2.0,8.1,5.9,4.3,3.1
4U 1636-536,2923,2002-01-13 01:29:03,253502948.9,-3.0,5.0,28.5,249.4 & SB_125us_0_249_1s, ,151.7,580.50,2.0,8.7,6.3,4.6,3.5
4U 1636-536,2924,2002-01-13 05:13:00,253516402.4,-28.0,18.5,34.5,36.7 & SB_125us_0_249_1s, ,28.3,570.00,1.0,29.0,21.4,15.6,11.3
4U 1636-536,2925,2002-01-13 12:31:31,253542696.4,-2.0,3.5,47.5,499.3 & SB_125us_0_249_1s, ,26.3,1547.00,4.0,6.4,4.6,3.4,2.6
4U 1636-536,2926,2002-01-13 12:47:26,253543652.9,-5.5,3.5,8.0,29.1 & SB_125us_0_249_1s, ,33.8,581.00,2.0,33.5,24.1,17.9,13.5
4U 1636-536,2927,2002-01-13 18:07:10,253562836.9,-6.5,6.0,39.0,210.3 & SB_125us_0_249_1s, ,26.9,678.00,0.5,10.5,7.6,5.5,4.1
4U 1636-536,2928,2002-01-13 19:50:47,253569053.9,-9.5,9.0,46.5,195.1 & SB_125us_0_249_1s, ,26.5,1223.00,4.0,10.4,7.6,5.5,4.1
4U 1636-536,2929,2002-01-14 01:09:02,253588147.4,-10.0,9.0,43.0,175.3 & SB_125us_0_249_1s, ,31.7,1507.00,2.0,10.2,7.4,5.4,4.1
4U 1636-536,2930,2002-01-14 01:22:36,253588962.4,-3.5,6.0,29.0,193.1 & SB_125us_0_249_1s, ,132.6,581.00,2.0,10.2,7.5,5.4,4.0
4U 1636-536,2931,2002-01-14 02:27:47,253592875.4,-14.0,5.5,29.5,72.7 & SB_125us_0_249_1s, ,30.3,24.00,2.0,17.3,12.6,9.2,6.9
4U 1636-536,2932,2002-01-14 12:20:36,253628441.4,-3.0,3.0,47.0,555.2 & SB_125us_0_249_1s, ,85.1,581.50,4.0,5.8,4.2,3.1,2.4
4U 1636-536,2933,2002-01-14 23:23:06,253668190.9,-2.0,3.5,62.0,549.9 & SB_125us_0_249_1s, ,29.0,928.00,0.5,5.4,3.9,2.8,2.2
4U 1636-536,2934,2002-01-15 07:01:39,253695704.4,-2.0,3.0,42.5,484.5 & SB_125us_0_249_1s, ,28.8,715.25,4.0,5.9,4.3,3.1,2.4
4U 1636-536,2935,2002-01-15 07:10:00,253696204.9,-2.0,2.5,7.5,38.1 & SB_125us_0_249_1s, ,24.3,1156.00,2.0,26.4,19.8,14.9,12.0
4U 1636-536,2936,2002-01-15 07:21:37,253696901.4,-3.0,3.0,7.0,19.9 & SB_125us_0_249_1s, ,27.4,494.50,4.0,38.5,28.0,20.8,16.9
4U 1636-536,2937,2002-01-15 11:52:10,253713136.4,-12.5,7.5,35.0,158.2 & SB_125us_0_249_1s, ,29.7,1933.75,4.0,10.6,7.7,5.6,4.1
4U 1636-536,2938,2002-01-15 14:08:16,253721307.9,-15.0,5.0,40.0,134.4 & SB_125us_0_249_1s, ,28.2,642.25,4.0,12.4,9.0,6.6,4.8
4U 1636-536,2939,2002-01-15 17:42:40,253734165.4,-10.0,1.0,10.0,4.6 & SB_125us_0_249_1s,manual window,27.1,448.00,1.0,157.5,120.0,96.2,76.7
4U 1636-536,2940,2002-01-15 23:26:47,253754812.4,-2.5,3.5,56.0,580.9 & SB_125us_0_249_1s, ,35.4,1864.00,2.0,5.5,4.0,2.9,2.2
4U 1636-536,2941,2002-01-16 00:37:49,253759074.9,-6.5,2.5,20.0,168.2 & SB_125us_0_249_1s, ,33.9,1806.25,4.0,10.2,7.4,5.5,4.3
4U 1636-536,2942,2002-01-16 02:31:38,253765904.4,-8.5,4.0,34.0,205.4 & SB_125us_0_249_1s, ,26.4,1416.00,0.5,9.4,6.8,5.0,3.8
4U 1636-536,2943,2002-01-16 03:33:47,253769633.9,-8.5,4.5,34.5,148.6 & SB_125us_0_249_1s, ,28.0,1366.50,2.0,11.1,8.1,5.9,4.6
4U 1636-536,2945,2002-01-21 20:13:35,254261626.4,-10.5,9.5,103.0,136.4 & SB_125us_0_249_1s, ,27.5,1780.50,4.0,11.2,8.2,5.9,4.3
4U 1636-536,2946,2002-01-21 22:19:23,254269172.9,-9.0,9.0,62.0,144.9 & SB_125us_0_249_1s,no burst end,29.7,749.00,4.0,11.4,8.2,6.0,4.3
4U 1636-536,2947,2002-01-22 02:30:41,254284246.4,-7.0,12.0,89.5,204.5 & SB_125us_0_249_1s, ,26.6,1738.00,0.5,9.0,6.5,4.7,3.4
4U 1636-536,2948,2002-01-22 04:42:45,254292170.9,-5.0,10.5,67.0,205.0 & SB_125us_0_249_1s, ,31.3,1948.00,2.0,9.2,6.7,4.8,3.5
4U 1636-536,2949,2002-01-22 07:07:20,254300846.4,-3.5,7.0,35.5,160.5 & SB_125us_0_249_1s, ,75.2,579.50,2.0,10.1,7.4,5.3,3.9
4U 1636-536,2951,2002-01-24 21:05:32,254523942.9,-12.0,9.0,72.0,178.5 & SB_125us_0_249_1s, ,33.7,409.50,4.0,9.7,7.0,5.1,3.7
4U 1636-536,2952,2002-01-24 22:39:45,254529592.9,-8.5,12.5,84.5,155.4 & SB_125us_0_249_1s, ,27.5,1407.00,4.0,10.1,7.3,5.3,3.8
4U 1636-536,2953,2002-01-25 03:58:06,254548698.4,-12.5,9.5,77.0,147.6 & SB_125us_0_249_1s, ,28.4,347.00,2.0,10.3,7.5,5.4,3.9
4U 1636-536,2954,2002-01-25 05:30:13,254554222.4,-10.0,11.0,83.0,154.0 & SB_125us_0_249_1s, ,33.1,1207.00,4.0,10.6,7.6,5.5,4.0
4U 1636-536,2955,2002-01-25 06:51:24,254559093.9,-10.5,12.5,89.0,125.9 & SB_125us_0_249_1s, ,32.8,1971.50,2.0,11.3,8.2,6.0,4.3
4U 1636-536,2956,2002-01-25 08:04:50,254563496.9,-8.0,13.0,58.5,154.6 & SB_125us_0_249_1s, ,27.4,1253.00,2.0,10.2,7.4,5.4,3.9
4U 1636-536,2960,2002-01-30 23:06:55,255049619.9,-2.5,4.5,43.5,265.7 & SB_125us_0_249_1s, ,56.6,581.75,4.0,6.2,4.5,3.3,2.5
4U 1636-536,2961,2002-02-05 22:21:51,255565315.9,-2.0,3.5,72.5,294.1 & SB_125us_0_249_1s, ,94.1,581.25,4.0,5.4,4.0,3.0,2.3
4U 1636-536,2963,2002-02-11 17:35:07,256066511.9,-2.0,3.0,34.5,307.0 & SB_125us_0_249_1s, ,76.2,581.00,2.0,5.5,4.1,3.0,2.3
4U 1636-536,2967,2002-02-28 17:23:19,257534605.4,-3.0,2.0,28.0,176.5 & SB_125us_0_249_1s, ,25.5,1733.25,4.0,6.4,4.7,3.5,2.9
4U 1636-536,2968,2002-02-28 23:42:53,257557380.4,-5.0,2.5,31.5,207.2 & SB_125us_0_249_1s, ,34.8,581.50,4.0,6.6,4.8,3.7,3.1
4U 1636-536,2982,2002-03-25 22:24:40,259712687.4,-8.5,3.0,36.5,239.5 & SB_125us_0_249_1s, ,27.6,465.50,4.0,8.3,6.0,4.5,3.5
4U 1636-536,2984,2002-04-26 05:07:18,262415243.9,-4.0,4.0,57.0,276.2 & SB_125us_0_249_1s, ,98.0,581.25,4.0,7.3,5.3,3.9,2.9
4U 1636-536,3001,2002-05-09 16:15:25,263578531.4,-7.5,3.5,33.5,183.1 & SB_125us_0_249_1s, ,30.7,1479.00,4.0,8.6,6.3,4.6,3.5
4U 1636-536,3029,2002-09-28 23:46:36,275874403.4,-7.5,10.5,98.5,149.1 & SB_125us_0_249_1s, ,32.0,1696.00,4.0,11.3,8.2,5.9,4.3
4U 1636-536,3030,2002-09-29 01:42:24,275881350.4,-4.5,11.0,75.0,212.1 & SB_125us_0_249_1s, ,30.9,1890.00,1.0,8.5,6.2,4.5,3.3
4U 1636-536,3031,2002-09-29 03:59:29,275889573.4,-2.0,11.5,106.0,196.6 & SB_125us_0_249_1s,no burst start,30.3,947.50,2.0,8.8,6.4,4.6,3.4
4U 1636-536,3032,2002-09-29 04:12:52,275890381.4,-6.5,4.5,17.0,12.4 & SB_125us_0_249_1s, ,25.9,403.25,4.0,50.1,37.8,27.5,20.9
4U 1636-536,3033,2002-09-29 06:24:16,275898261.9,-4.0,10.5,88.5,250.6 & SB_125us_0_249_1s, ,27.9,1232.00,0.5,8.0,5.8,4.2,3.1
4U 1636-536,3035,2002-10-04 06:01:44,276328910.4,-3.5,6.5,43.5,329.1 & SB_125us_0_249_1s, ,33.4,580.00,1.0,7.0,5.1,3.7,2.7
4U 1636-536,3049,2003-01-07 18:29:45,284581791.4,-6.0,3.0,26.0,189.9 & SB_125us_0_249_1s, ,25.5,703.00,1.0,9.6,7.0,5.2,4.1
4U 1636-536,3050,2003-01-07 21:21:04,284592077.4,-12.0,3.5,12.0,7.2 & SB_125us_0_249_1s,manual window,27.0,1895.50,2.0,95.1,82.8,64.7,51.2
4U 1636-536,3130,2003-09-17 22:39:48,306455993.9,-6.0,7.0,45.0,478.5 & E_125us_64M_0_1s, ,29.7,1960.25,4.0,6.8,4.9,3.6,2.6
4U 1636-536,3252,2005-03-19 02:01:56,353815323.4,-5.0,9.5,92.0,210.4 & E_125us_64M_0_1s, ,32.0,987.00,1.0,9.5,6.9,5.0,3.6
4U 1636-536,3255,2005-03-23 05:27:59,354173285.9,-6.0,9.5,41.5,109.1 & E_125us_64M_0_1s, ,43.5,580.50,2.0,13.3,9.6,7.0,5.2
4U 1636-536,3256,2005-03-27 03:52:24,354513160.9,-20.5,14.0,43.0,49.0 & E_125us_64M_0_1s, ,31.3,989.25,4.0,19.8,14.5,10.5,7.6
4U 1636-536,3258,2005-04-04 10:49:00,355229345.9,-6.5,2.5,28.5,177.6 & E_125us_64M_0_1s, ,31.8,1836.50,2.0,9.6,6.9,5.1,4.0
4U 1636-536,3272,2005-04-18 13:46:08,356449576.4,-9.5,7.5,73.5,252.9 & E_125us_64M_0_1s, ,30.8,207.50,4.0,9.6,7.0,5.0,3.7
4U 1636-536,3275,2005-04-20 17:28:55,356635741.9,-8.0,10.5,64.5,228.3 & E_125us_64M_0_1s, ,30.6,1476.75,4.0,10.3,7.5,5.4,4.0
4U 1636-536,3276,2005-04-20 17:41:20,356636485.9,-4.0,8.0,22.5,30.7 & E_125us_64M_0_1s, ,26.5,678.00,2.0,33.3,24.1,17.7,12.9
4U 1636-536,3277,2005-04-26 10:16:59,357128227.4,-7.0,11.0,107.0,140.9 & E_125us_64M_0_1s, ,31.9,798.00,0.5,12.8,9.2,6.6,4.8
4U 1636-536,3281,2005-05-12 21:46:48,358552014.4,-5.5,2.5,8.0,30.0 & E_125us_64M_0_1s, ,27.6,1775.00,1.0,30.9,23.0,16.9,13.6
4U 1636-536,3282,2005-05-22 19:29:22,359407773.4,-10.0,10.0,89.0,144.5 & E_125us_64M_0_1s, ,29.1,585.00,1.0,12.0,8.8,6.3,4.6
4U 1636-536,3284,2005-05-26 07:30:53,359710258.9,-2.5,3.5,58.5,390.2 & E_125us_64M_0_1s, ,59.3,580.50,4.0,7.3,5.3,3.8,2.9
4U 1636-536,3288,2005-06-03 09:19:54,360407998.4,-1.5,4.5,49.0,526.4 & E_125us_64M_0_1s,data gaps,30.1,581.25,4.0,5.7,4.3,3.3,2.6
4U 1636-536,3293,2005-06-19 22:21:52,361837336.9,-10.0,6.5,13.0,149.8 & E_125us_64M_0_1s, ,25.3,1296.50,4.0,13.1,9.5,6.9,5.0
4U 1636-536,3297,2005-07-05 15:21:29,363194495.4,-4.5,2.5,11.0,87.5 & E_125us_64M_0_1s, ,25.8,1075.00,4.0,14.9,10.8,7.9,6.2
4U 1636-536,3299,2005-07-17 06:48:59,364200548.9,-10.5,4.0,49.0,322.9 & E_125us_64M_0_1s, ,34.4,1068.75,4.0,7.4,5.4,3.9,3.0
4U 1636-536,3300,2005-07-19 03:09:08,364360153.9,-4.0,3.0,19.5,116.8 & E_125us_64M_0_1s, ,23.2,715.50,2.0,14.8,10.8,7.9,6.1
4U 1636-536,3302,2005-07-27 20:18:50,365113139.4,-9.0,11.0,114.5,227.9 & E_125us_64M_0_1s,partial GTI,28.7,1270.00,1.0,14.7,10.8,7.9,5.8
4U 1636-536,3303,2005-07-31 04:43:31,365402623.4,-13.0,10.0,110.5,178.8 & E_125us_64M_0_1s, ,29.5,1351.00,4.0,9.9,7.2,5.2,3.7
4U 1636-536,3304,2005-07-31 04:57:15,365403444.9,-7.5,8.5,35.0,66.9 & E_125us_64M_0_1s, ,28.4,1768.00,4.0,16.3,11.8,8.5,6.2
4U 1636-536,3305,2005-08-04 04:34:09,365747654.4,-5.0,12.0,64.0,75.8 & E_125us_64M_0_1s, ,32.4,580.50,4.0,17.1,12.4,9.1,6.6
4U 1636-536,3307,2005-08-06 00:42:05,365906536.4,-12.0,13.5,68.5,95.4 & E_125us_64M_0_1s, ,26.3,1766.00,4.0,12.8,9.2,6.7,4.9
4U 1636-536,3308,2005-08-10 05:36:36,366269801.4,-2.0,3.5,57.5,414.2 & E_125us_64M_0_1s,data gaps,60.1,581.25,4.0,5.1,4.4,3.6,2.6
4U 1636-536,3309,2005-08-14 02:06:27,366602791.9,-2.0,4.0,35.0,187.1 & E_125us_64M_0_1s, ,39.6,581.00,2.0,8.2,6.0,4.4,3.4
4U 1636-536,3310,2005-08-16 01:45:37,366774341.4,-2.0,3.5,95.0,247.9 & E_125us_64M_0_1s,data gaps,63.3,580.00,0.5,6.4,4.8,3.6,2.8
4U 1636-536,3311,2005-08-26 23:56:57,367718224.9,-9.5,8.5,77.5,263.8 & E_125us_64M_0_1s, ,30.3,33.50,2.0,9.0,6.5,4.7,3.4
4U 1636-536,3312,2005-08-28 04:09:41,367819789.4,-6.5,12.0,79.5,194.9 & E_125us_64M_0_1s, ,29.9,1948.25,4.0,11.0,7.9,5.8,4.2
4U 1636-536,3313,2005-08-29 04:08:51,367906139.9,-7.5,10.0,94.0,189.3 & E_125us_64M_0_1s, ,28.3,422.00,2.0,10.7,7.7,5.6,4.0
4U 1636-536,3314,2005-08-29 16:53:00,367951985.9,-4.5,9.0,89.5,274.2 & E_125us_64M_0_1s, ,35.1,255.00,1.0,8.9,6.4,4.7,3.4
4U 1636-536,3315,2005-08-29 20:04:47,367963493.4,-5.0,10.0,102.5,249.9 & E_125us_64M_0_1s, ,32.1,1977.25,4.0,9.7,7.0,5.1,3.7
4U 1636-536,3316,2005-08-29 23:02:46,367974172.4,-3.5,9.5,74.5,252.1 & E_125us_64M_0_1s, ,25.3,815.75,4.0,10.0,7.3,5.3,3.8
4U 1636-536,3317,2005-08-30 02:14:18,367985665.9,-6.5,9.5,103.0,172.8 & E_125us_64M_0_1s, ,28.2,1744.50,2.0,12.7,9.3,6.7,4.9
4U 1636-536,3318,2005-08-30 05:01:41,367995710.4,-8.0,8.0,92.0,207.2 & E_125us_64M_0_1s, ,33.7,33.00,1.0,10.2,7.4,5.3,3.9
4U 1636-536,3319,2005-08-30 05:11:43,367996310.9,-4.5,7.5,25.5,44.4 & E_125us_64M_0_1s, ,30.5,737.00,1.0,24.4,17.8,13.0,9.6
4U 1636-536,3320,2005-08-30 08:02:25,368006554.4,-9.5,10.5,87.0,177.6 & E_125us_64M_0_1s, ,29.9,37.00,1.0,11.0,8.0,5.8,4.2
4U 1636-536,3321,2005-08-30 13:45:04,368027113.9,-9.5,10.0,89.5,152.0 & E_125us_64M_0_1s, ,26.5,628.00,4.0,11.9,8.7,6.3,4.5
4U 1636-536,3325,2005-09-21 07:08:14,369904098.9,-4.5,2.5,13.5,129.5 & E_125us_64M_0_1s, ,28.2,746.00,2.0,11.9,8.6,6.4,5.1
4U 1636-536,3327,2005-10-09 06:01:19,371455286.4,-5.5,7.5,44.0,177.4 & E_125us_64M_0_1s, ,31.2,1399.00,4.0,10.6,7.7,5.7,4.4
4U 1636-536,3333,2005-10-29 05:57:17,373183044.4,-5.0,10.0,98.5,169.5 & E_125us_64M_0_1s, ,30.5,1933.50,4.0,10.6,7.6,5.5,4.0
4U 1636-536,3336,2005-11-02 02:41:32,373516899.9,-7.0,11.0,106.0,136.0 & E_125us_64M_0_1s, ,29.0,145.00,4.0,10.1,7.3,5.3,3.8
4U 1636-536,3337,2005-11-02 02:53:43,373517631.4,-7.5,1.0,25.0,5.6 & E_125us_64M_0_1s,manual window,30.0,801.50,2.0,89.9,72.0,56.0,46.9
4U 1636-536,3345,2005-11-14 22:50:45,374626249.9,-2.0,3.5,52.5,410.9 & E_125us_64M_0_1s,data gaps,33.2,812.00,4.0,6.1,4.8,3.5,2.7
4U 1636-536,3347,2005-12-06 23:18:33,376528720.4,-7.0,3.5,36.5,222.0 & E_125us_64M_0_1s, ,26.3,917.75,4.0,8.8,6.4,4.7,3.6
4U 1636-536,3351,2005-12-21 19:52:54,377812380.4,-4.5,12.0,94.5,169.5 & E_125us_64M_0_1s,partial GTI,28.8,959.00,2.0,12.3,8.9,6.6,5.0
4U 1636-536,3353,2006-02-06 16:21:20,381860491.9,-11.0,4.0,35.0,137.0 & E_125us_64M_0_1s, ,34.0,1537.00,2.0,10.7,7.7,5.7,4.3
4U 1636-536,3356,2006-02-28 14:52:05,383755930.9,-5.0,3.5,21.0,106.6 & E_125us_64M_0_1s, ,26.1,35.00,1.0,15.9,11.5,8.3,6.3
4U 1636-536,3357,2006-03-02 14:16:50,383926617.4,-6.0,3.0,22.5,149.7 & E_125us_64M_0_1s, ,31.3,97.00,2.0,12.4,8.9,6.6,5.1
4U 1636-536,3361,2006-03-20 02:32:00,385439547.4,-10.5,9.0,104.0,122.6 & E_125us_64M_0_1s,partial GTI,28.5,1436.25,4.0,25.7,18.8,13.6,10.0
4U 1636-536,3363,2006-03-22 06:17:15,385625845.9,-9.0,9.0,97.0,94.5 & E_125us_64M_0_1s, ,32.9,680.00,4.0,13.8,10.1,7.3,5.2
4U 1636-536,3366,2006-03-22 06:27:00,385626429.9,-6.0,3.5,23.0,12.0 & E_125us_64M_0_1s, ,29.2,1857.50,4.0,51.9,40.7,32.4,24.1
4U 1636-536,3364,2006-03-22 08:20:27,385633234.9,-7.0,12.0,99.0,92.3 & E_125us_64M_0_1s, ,29.9,1883.75,4.0,14.3,10.4,7.6,5.5
4U 1636-536,3365,2006-03-22 10:21:06,385640476.4,-9.0,9.5,97.5,103.9 & E_125us_64M_0_1s, ,27.9,1445.00,4.0,13.5,9.8,7.2,5.2
4U 1636-536,3367,2006-03-26 01:55:21,385955729.4,-8.0,15.0,81.5,85.8 & E_125us_64M_0_1s, ,29.1,1923.50,2.0,16.7,12.0,8.8,6.4
4U 1636-536,3368,2006-04-15 13:14:39,387724484.4,-3.0,3.5,37.0,245.4 & E_125us_64M_0_1s, ,54.8,581.50,2.0,8.8,6.4,4.7,3.7
4U 1636-536,3370,2006-04-19 11:34:55,388064103.4,-8.0,3.5,33.5,216.5 & E_125us_64M_0_1s, ,28.9,117.25,4.0,9.4,6.8,5.0,3.8
4U 1636-536,3371,2006-05-05 10:37:17,389443043.9,-5.5,12.0,107.5,137.0 & E_125us_64M_0_1s, ,31.8,715.75,4.0,13.0,9.4,6.8,4.9
4U 1636-536,3374,2006-06-14 09:58:50,392896736.9,-5.5,10.5,53.5,211.6 & E_125us_64M_0_1s, ,28.6,33.75,4.0,10.2,7.4,5.4,4.0
4U 1636-536,3376,2006-06-20 20:12:40,393451966.9,-4.0,9.0,52.5,222.7 & E_125us_64M_0_1s, ,30.6,667.50,2.0,9.8,7.1,5.1,3.8
4U 1636-536,3377,2006-07-02 06:39:43,394439996.9,-16.5,9.0,60.0,70.0 & E_125us_64M_0_1s, ,28.4,1144.50,4.0,19.0,14.0,10.1,7.3
4U 1636-536,3378,2006-07-03 01:46:32,394508797.4,-2.5,3.5,29.0,378.9 & E_125us_64M_0_1s,data gaps,58.7,581.50,4.0,5.2,4.5,3.4,2.6
4U 1636-536,3379,2006-07-24 11:49:14,396359358.9,-2.5,4.5,59.5,349.4 & E_125us_64M_0_1s,data gaps,49.2,580.50,2.0,6.3,4.8,3.5,2.6
4U 1636-536,3386,2006-08-08 16:40:12,397672818.9,-6.0,2.5,38.0,158.0 & E_125us_64M_0_1s, ,28.9,794.50,4.0,10.5,7.7,5.7,4.4
4U 1636-536,3406,2006-08-17 09:24:21,398424266.9,-4.0,2.0,35.5,106.9 & E_125us_64M_0_1s, ,29.1,1859.25,4.0,18.3,13.2,9.8,7.7
4U 1636-536,3429,2006-09-26 11:48:28,401888914.4,-10.0,3.5,37.0,173.8 & E_125us_64M_0_1s, ,43.9,581.00,4.0,10.1,7.3,5.3,3.9
4U 1636-536,3433,2006-10-04 13:19:49,402585593.4,-2.0,4.5,20.0,245.9 & E_125us_64M_0_1s,partial GTI,31.6,580.75,4.0,8.3,6.1,4.5,3.4
4U 1636-536,3442,2006-11-01 01:11:56,404961122.4,-7.5,10.5,39.5,164.5 & E_125us_64M_0_1s, ,34.5,1249.00,4.0,11.5,8.3,6.0,4.5
4U 1636-536,3446,2006-11-09 22:24:08,405728654.9,-6.5,12.5,65.0,172.8 & E_125us_64M_0_1s, ,28.1,1420.25,4.0,12.2,8.8,6.4,4.7
4U 1636-536,3447,2006-11-09 22:35:52,405729358.9,-5.0,6.0,48.5,189.0 & E_125us_64M_0_1s, ,64.4,580.50,2.0,10.5,7.5,5.4,4.0
4U 1636-536,3448,2006-11-11 21:38:56,405898740.4,-1.5,5.5,58.5,535.6 & E_125us_64M_0_1s,data gaps,86.1,581.25,4.0,5.9,4.6,3.4,2.6
4U 1636-536,3450,2006-11-15 05:58:35,406187919.9,-2.5,4.0,57.0,387.6 & E_125us_64M_0_1s,data gaps,93.0,581.25,4.0,6.3,4.7,3.5,2.7
4U 1636-536,3451,2006-11-19 02:42:14,406521739.9,-10.0,3.5,24.0,144.3 & E_125us_64M_0_1s, ,29.9,579.00,2.0,12.1,8.8,6.5,5.1
4U 1636-536,3452,2006-12-11 18:23:25,408479011.4,-5.5,3.0,56.0,194.1 & E_125us_64M_0_1s, ,28.3,1169.50,4.0,9.9,7.2,5.2,4.0
4U 1636-536,3455,2006-12-21 00:02:57,409276984.4,-11.0,10.0,37.0,102.3 & E_125us_64M_0_1s, ,29.9,732.00,4.0,14.9,10.8,7.8,5.8
4U 1636-536,3457,2007-01-12 00:03:34,411177819.4,-2.0,4.0,49.0,418.0 & E_125us_64M_0_1s, ,28.9,1384.00,0.5,7.1,5.1,3.9,3.0
4U 1636-536,3464,2007-01-24 08:18:28,412244314.9,-7.0,5.0,29.0,156.0 & E_125us_64M_0_1s, ,26.1,65.50,2.0,11.6,8.5,6.2,4.8
4U 1636-536,3465,2007-01-26 07:25:40,412413946.4,-8.0,10.5,73.5,196.9 & E_125us_64M_0_1s, ,28.2,241.25,4.0,10.6,7.7,5.6,4.1
4U 1636-536,3468,2007-02-09 00:42:06,413599332.4,-6.0,10.5,59.5,204.4 & E_125us_64M_0_1s,partial GTI,31.2,1688.75,4.0,9.9,7.2,5.2,3.8
4U 1636-536,3471,2007-02-13 00:05:26,413942744.9,-31.0,11.5,40.5,50.2 & E_125us_64M_0_1s,partial GTI,30.4,1684.00,1.0,23.4,16.8,12.3,8.9
4U 1636-536,3474,2007-03-04 00:02:51,415584178.9,-12.0,12.0,56.0,126.2 & E_125us_64M_0_1s, ,28.9,1652.00,1.0,12.1,8.7,6.3,4.6
4U 1636-536,3478,2007-03-07 03:32:52,415855980.4,-8.5,11.5,52.0,118.3 & E_125us_64M_0_1s, ,30.9,402.00,0.5,14.5,10.6,7.7,5.6
4U 1636-536,3484,2007-03-09 08:08:59,416045346.9,-11.0,11.0,55.0,179.9 & E_125us_64M_0_1s, ,29.0,965.25,4.0,11.3,8.2,6.0,4.4
4U 1636-536,3498,2007-04-04 19:50:41,418333847.4,-5.0,3.0,21.5,126.9 & E_125us_64M_0_1s, ,33.0,1667.00,1.0,12.9,9.3,6.8,5.2
4U 1636-536,3500,2007-04-08 22:52:54,418690379.9,-5.0,2.5,22.0,170.4 & E_125us_64M_0_1s, ,31.3,1010.25,4.0,12.8,9.2,6.9,5.3
4U 1636-536,3501,2007-04-10 11:58:47,418823933.4,-8.0,3.0,25.5,87.0 & E_125us_64M_0_1s, ,28.9,1822.00,2.0,16.1,11.8,8.7,6.8
4U 1636-536,3509,2007-04-26 20:58:48,420238733.4,-6.5,3.0,31.5,201.3 & E_125us_64M_0_1s, ,28.0,121.00,1.0,9.1,6.6,4.8,3.8
4U 1636-536,3512,2007-05-02 10:04:35,420717879.9,-2.0,3.0,46.0,317.1 & E_125us_64M_0_1s,data gaps,33.6,581.00,1.0,6.3,4.8,3.6,2.7
4U 1636-536,3548,2007-06-20 01:03:05,424918989.4,-2.0,3.5,61.5,470.3 & SB_125us_0_249_1s, ,63.0,581.50,4.0,5.8,4.2,3.2,2.5
4U 1636-536,3549,2007-06-21 02:12:11,425009536.4,-2.0,3.5,47.5,372.8 & SB_125us_0_249_1s, ,42.2,579.00,1.0,7.3,5.3,3.9,3.0
4U 1636-536,3550,2007-06-21 04:55:42,425019347.9,-7.5,3.0,22.5,144.5 & SB_125us_0_249_1s, ,26.7,204.00,4.0,13.7,9.9,7.3,5.7
4U 1636-536,3551,2007-06-25 17:40:22,425410828.9,-7.5,3.5,31.5,177.6 & E_125us_64M_0_1s, ,29.7,1859.25,4.0,10.7,7.7,5.7,4.4
4U 1636-536,3552,2007-07-03 07:08:46,426064132.4,-4.0,5.0,18.0,65.1 & E_125us_64M_0_1s, ,27.0,1556.75,4.0,24.4,18.0,13.3,10.1
4U 1636-536,3556,2007-07-09 09:16:31,426590196.4,-4.0,9.0,51.5,98.1 & E_125us_64M_0_1s, ,30.2,1015.50,2.0,13.2,9.6,7.0,5.2
4U 1636-536,3558,2007-07-11 06:52:10,426754341.4,-10.5,9.0,90.5,92.3 & E_125us_64M_0_1s, ,30.5,1620.75,4.0,16.0,11.6,8.4,6.1
4U 1636-536,3581,2007-08-14 11:05:17,429707123.4,-7.0,3.0,32.0,182.3 & E_125us_64M_0_1s, ,32.6,681.00,1.0,8.8,6.3,4.6,3.6
4U 1636-536,3593,2007-09-03 03:33:45,431408032.4,-7.0,6.0,27.0,125.5 & E_125us_64M_0_1s, ,25.8,1725.75,4.0,13.5,9.8,7.1,5.3
4U 1636-536,3606,2007-09-28 17:15:19,433617324.9,-3.0,4.5,46.0,392.9 & SB_125us_0_249_1s, ,73.1,581.25,4.0,6.8,4.9,3.6,2.7
4U 1636-536,3607,2007-10-05 01:51:05,434166671.4,-7.0,3.5,36.0,188.1 & E_125us_64M_0_1s, ,26.6,1825.25,4.0,10.2,7.4,5.4,4.2
4U 1636-536,3615,2007-10-11 11:03:39,434718224.4,-7.5,4.5,47.5,230.4 & E_125us_64M_0_1s, ,38.7,581.00,1.0,8.2,5.9,4.3,3.3
4U 1636-536,3628,2007-10-27 08:29:43,436091391.9,-10.0,13.0,62.5,111.5 & E_125us_64M_0_1s, ,32.4,636.00,1.0,15.5,11.2,8.1,5.8
4U 1636-536,3629,2007-10-31 01:42:06,436412537.4,-14.5,10.0,38.0,121.0 & E_125us_64M_0_1s, ,26.6,486.00,0.5,13.9,10.1,7.3,5.3
4U 1636-536,3630,2007-11-04 01:47:59,436758484.4,-4.0,3.0,17.0,88.9 & E_125us_64M_0_1s, ,28.4,1981.50,4.0,21.0,15.4,11.5,9.0
4U 1636-536,3631,2007-11-05 20:05:27,436910733.4,-6.5,2.5,24.5,160.4 & E_125us_64M_0_1s, ,25.0,221.50,4.0,11.7,8.5,6.3,4.9
4U 1636-536,3634,2007-11-12 07:37:31,437470656.4,-3.0,4.5,43.5,366.0 & E_125us_64M_0_1s, ,90.8,581.50,4.0,7.8,5.6,4.1,3.1
4U 1636-536,3636,2007-11-26 01:53:01,438659589.9,-9.5,11.0,52.5,135.9 & E_125us_64M_0_1s, ,29.9,1914.00,1.0,12.2,8.9,6.5,4.7
4U 1636-536,3638,2007-11-30 21:49:53,439076998.9,-4.0,10.0,63.0,129.5 & E_125us_64M_0_1s, ,31.0,310.50,4.0,17.4,12.8,9.5,7.0
4U 1636-536,3648,2008-01-03 07:09:52,441961799.4,-7.5,13.0,74.0,173.4 & E_125us_64M_0_1s, ,31.6,1867.25,4.0,11.7,8.5,6.2,4.6
4U 1636-536,3669,2008-02-16 21:49:34,445816183.9,-10.0,0.5,6.0,3.9 & E_125us_64M_0_1s,manual window,24.2,1378.50,4.0,167.9,137.5,110.8,86.3
4U 1636-536,3670,2008-02-22 19:28:28,446326119.4,-11.0,9.0,67.5,64.5 & E_125us_64M_0_1s, ,35.4,803.25,4.0,25.6,18.7,13.6,9.8
4U 1636-536,3671,2008-02-22 19:45:03,446327111.9,-6.0,9.5,22.0,29.7 & E_125us_64M_0_1s, ,25.2,924.25,4.0,41.9,30.3,22.1,16.2
4U 1636-536,3672,2008-02-26 16:28:23,446660907.9,-2.0,4.5,43.0,287.9 & E_125us_64M_0_1s, ,30.8,1309.75,4.0,10.5,7.6,5.5,4.2
4U 1636-536,3673,2008-02-27 13:52:54,446737978.4,-2.0,4.5,44.5,256.6 & SB_125us_0_249_1s, ,28.0,268.25,4.0,10.6,7.6,5.7,4.3
4U 1636-536,3676,2008-03-05 19:07:58,447361682.4,-2.0,4.0,43.5,311.8 & E_125us_64M_0_1s, ,55.6,581.50,4.0,7.7,5.6,4.2,3.2
4U 1636-536,3677,2008-03-15 17:55:53,448221361.4,-7.5,4.0,37.0,142.8 & E_125us_64M_0_1s, ,28.9,177.25,4.0,11.8,8.7,6.4,4.8
4U 1636-536,3681,2008-04-02 15:27:12,449767642.9,-11.0,7.5,46.5,179.1 & E_125us_64M_0_1s, ,27.6,1698.50,4.0,13.0,9.4,6.8,5.0
4U 1636-536,3682,2008-04-02 15:40:59,449768468.9,-8.5,3.0,15.0,16.6 & E_125us_64M_0_1s, ,26.6,1749.50,4.0,53.9,38.8,28.2,21.3
4U 1636-536,3683,2008-04-02 15:48:24,449768911.4,-5.5,3.5,12.0,17.7 & E_125us_64M_0_1s, ,22.9,303.25,4.0,48.9,36.3,26.8,19.4
4U 1636-536,3690,2008-04-20 10:33:03,451305189.4,-9.5,7.0,47.5,179.4 & E_125us_64M_0_1s, ,27.6,1181.00,1.0,11.8,8.6,6.2,4.6
4U 1636-536,3697,2008-04-26 13:07:54,451832880.4,-5.5,11.5,91.5,184.2 & E_125us_64M_0_1s, ,28.0,828.00,0.5,10.1,7.3,5.3,3.9
4U 1636-536,3701,2008-04-28 15:24:31,452013882.9,-12.5,12.5,58.5,92.2 & E_125us_64M_0_1s, ,29.2,43.00,2.0,17.0,12.4,9.0,6.5
4U 1636-536,3707,2008-05-02 03:56:52,452318217.9,-3.0,3.5,52.5,425.8 & E_125us_64M_0_1s,data gaps,92.9,580.75,4.0,6.2,4.6,3.4,2.6
4U 1636-536,3712,2008-05-14 07:54:34,453369279.9,-4.5,8.5,29.0,91.2 & E_125us_64M_0_1s,partial GTI,23.6,960.75,4.0,64.4,47.6,35.6,27.0
4U 1636-536,3713,2008-05-14 08:00:55,453369662.4,-4.5,5.5,22.5,38.7 & E_125us_64M_0_1s, ,30.7,87.00,2.0,30.2,22.3,16.1,12.0
4U 1636-536,3719,2008-05-20 01:15:35,453863747.4,-14.5,7.5,35.0,76.2 & E_125us_64M_0_1s, ,29.6,1004.00,0.5,20.9,15.1,11.0,8.1
4U 1636-536,3722,2008-05-28 19:34:00,454620845.4,-2.0,4.0,75.0,326.6 & E_125us_64M_0_1s, ,35.0,581.00,4.0,7.6,5.6,4.2,3.2
4U 1636-536,3741,2008-07-09 14:29:08,458231352.4,-1.5,5.0,45.5,332.6 & E_125us_64M_0_1s, ,30.8,64.00,2.0,8.0,5.8,4.3,3.2
4U 1636-536,3745,2008-07-23 18:24:05,459455054.4,-10.5,10.5,76.5,91.3 & E_125us_64M_0_1s, ,28.4,182.50,2.0,17.1,12.3,8.9,6.5
4U 1636-536,3750,2008-07-31 06:25:40,460103146.4,-3.0,3.5,60.0,419.1 & E_125us_64M_0_1s, ,92.2,580.75,4.0,7.4,5.3,3.9,3.0
4U 1636-536,3751,2008-08-10 03:50:08,460957813.9,-5.0,2.5,18.5,108.3 & E_125us_64M_0_1s, ,26.3,1440.50,4.0,13.5,10.0,7.4,5.7
4U 1636-536,3757,2008-09-09 10:53:50,463575236.4,-7.0,2.5,13.5,85.2 & E_125us_64M_0_1s, ,26.6,1038.00,0.5,20.8,15.2,11.6,9.3
4U 1636-536,3761,2008-09-15 12:48:25,464100517.4,-11.5,10.0,112.0,133.8 & E_125us_64M_0_1s, ,33.7,627.50,4.0,13.4,9.8,7.1,5.1
4U 1636-536,3762,2008-09-17 02:33:45,464236437.4,-12.5,9.5,97.5,110.4 & E_125us_64M_0_1s, ,30.0,244.00,2.0,15.0,10.9,7.9,5.7
4U 1636-536,3771,2008-10-07 01:21:08,465960076.4,-8.5,6.0,32.5,130.0 & E_125us_64M_0_1s, ,40.3,579.00,2.0,12.9,9.3,6.9,5.2
4U 1636-536,3773,2008-10-19 10:17:06,467029032.4,-5.0,3.0,21.0,92.5 & E_125us_64M_0_1s, ,29.7,1436.75,4.0,14.2,10.3,7.6,6.0
4U 1636-536,3774,2008-10-25 07:37:28,467537857.4,-10.0,8.5,27.5,89.9 & E_125us_64M_0_1s, ,31.7,1123.75,4.0,21.0,15.1,10.9,8.1
4U 1636-536,3776,2008-10-27 05:04:31,467701476.9,-5.5,12.5,58.5,166.3 & E_125us_64M_0_1s, ,32.5,678.50,4.0,12.8,9.3,6.7,4.9
4U 1636-536,3777,2008-11-02 10:44:21,468240266.9,-3.0,9.0,39.5,243.8 & E_125us_64M_0_1s, ,30.5,150.00,2.0,10.4,7.5,5.5,4.1
4U 1636-536,3778,2008-11-04 09:20:30,468408036.9,-4.5,10.0,36.0,75.4 & E_125us_64M_0_1s, ,25.5,170.75,4.0,19.8,14.6,10.5,7.9
4U 1636-536,3780,2008-11-12 01:18:28,469070313.9,-4.5,2.5,38.0,142.0 & E_125us_64M_0_1s, ,29.7,689.75,4.0,13.3,9.6,7.1,5.5
4U 1636-536,3781,2008-11-22 23:06:50,470012816.4,-8.0,11.0,50.5,135.2 & E_125us_64M_0_1s, ,28.3,1847.00,4.0,14.1,10.2,7.4,5.5
4U 1636-536,3782,2008-12-02 20:01:16,470865684.4,-7.5,10.5,35.0,74.2 & E_125us_64M_0_1s, ,33.7,1559.50,2.0,22.0,16.0,11.8,8.7
4U 1636-536,3783,2008-12-06 22:15:27,471219338.4,-12.0,7.5,45.5,108.4 & E_125us_64M_0_1s, ,30.8,1384.25,4.0,17.0,12.3,8.9,6.4
4U 1636-536,3791,2008-12-12 04:57:28,471675453.9,-6.5,3.5,46.5,197.6 & E_125us_64M_0_1s, ,32.1,1579.00,2.0,10.3,7.5,5.5,4.3
4U 1636-536,3795,2008-12-26 05:36:20,472887385.4,-4.0,3.0,30.5,131.0 & E_125us_64M_0_1s, ,25.4,1078.50,2.0,13.8,10.1,7.4,5.7
4U 1636-536,3796,2009-01-05 02:38:29,473740715.9,-6.0,2.5,17.0,79.4 & E_125us_64M_0_1s, ,26.5,460.00,0.5,21.7,15.7,11.6,8.8
4U 1636-536,3798,2009-01-11 03:51:02,474263468.4,-6.0,4.0,31.5,138.2 & E_125us_64M_0_1s, ,27.0,1832.75,4.0,14.3,10.4,7.6,5.9
4U 1636-536,3800,2009-02-03 01:44:24,476243074.4,-11.5,11.5,74.5,84.0 & E_125us_64M_0_1s, ,28.7,1858.75,4.0,16.9,12.4,9.0,6.6
4U 1636-536,3804,2009-02-18 21:18:53,477609539.9,-7.5,3.0,38.5,202.3 & E_125us_64M_0_1s, ,26.8,278.00,0.5,10.3,7.4,5.4,4.2
4U 1636-536,3805,2009-02-20 03:43:56,477719046.4,-9.5,4.0,42.0,198.1 & E_125us_64M_0_1s, ,27.9,1786.00,4.0,11.1,8.1,5.9,4.5
4U 1636-536,3806,2009-02-24 02:17:44,478059471.4,-8.5,8.0,45.0,212.2 & E_125us_64M_0_1s, ,28.0,1103.50,2.0,11.4,8.2,6.0,4.4
4U 1636-536,3807,2009-02-28 01:18:16,478401503.4,-10.5,9.5,42.0,148.3 & E_125us_64M_0_1s, ,28.5,1518.25,4.0,14.3,10.3,7.5,5.6
4U 1636-536,3811,2009-03-10 15:31:11,479316680.4,-10.5,9.5,25.0,57.4 & E_125us_64M_0_1s, ,24.7,1779.00,1.0,26.0,19.1,13.8,10.1
4U 1636-536,3812,2009-03-10 15:36:38,479317003.9,-3.5,4.5,22.5,103.8 & E_125us_64M_0_1s, ,31.6,581.00,2.0,18.9,13.7,9.9,7.5
4U 1636-536,3813,2009-03-14 19:59:22,479678367.4,-2.5,4.5,85.5,547.5 & E_125us_64M_0_1s,data gaps,155.2,581.50,4.0,5.9,4.6,3.4,2.5
4U 1636-536,3819,2009-04-04 04:34:16,481437261.9,-4.0,8.0,67.5,254.5 & E_125us_64M_0_1s, ,28.8,1590.00,4.0,10.4,7.5,5.5,4.1
4U 1636-536,3821,2009-04-11 08:33:54,482056441.4,-11.0,11.5,36.5,90.1 & E_125us_64M_0_1s, ,31.7,1102.50,2.0,16.8,12.1,8.9,6.5
4U 1636-536,3822,2009-04-13 01:40:48,482204454.4,-5.0,2.5,20.0,125.3 & E_125us_64M_0_1s, ,25.9,1192.00,1.0,13.8,10.0,7.4,5.7
4U 1636-536,3832,2009-06-02 13:53:36,486568427.9,-6.5,3.0,24.5,150.2 & E_125us_64M_0_1s,partial GTI,29.9,629.75,4.0,14.5,10.5,7.7,5.9
4U 1636-536,3838,2009-06-16 12:34:55,487773303.4,-8.5,5.0,42.5,152.8 & E_125us_64M_0_1s, ,33.1,1351.50,2.0,12.0,8.7,6.4,4.9
4U 1636-536,3839,2009-06-22 06:29:52,488269797.9,-3.0,6.0,30.0,162.6 & E_125us_64M_0_1s, ,116.6,581.25,4.0,12.8,9.3,6.7,5.0
4U 1636-536,3840,2009-06-28 16:40:25,488824831.4,-6.0,1.0,4.5,7.1 & E_125us_64M_0_1s,manual window,27.1,1111.75,4.0,87.6,68.4,51.7,43.8
4U 1636-536,3841,2009-07-02 05:02:27,489128553.4,-4.0,8.0,56.5,233.4 & E_125us_64M_0_1s, ,27.5,1900.50,2.0,10.6,7.7,5.6,4.1
4U 1636-536,3843,2009-07-20 15:57:42,490723067.9,-5.5,2.5,14.0,73.6 & E_125us_64M_0_1s, ,30.9,501.00,2.0,18.2,13.4,9.9,7.7
4U 1636-536,3848,2009-08-27 12:46:53,493994821.9,-9.0,11.0,51.0,113.7 & E_125us_64M_0_1s, ,26.1,1001.50,2.0,15.2,11.0,8.0,5.8
4U 1636-536,3849,2009-08-27 12:52:40,493995165.4,-3.0,5.5,37.0,193.7 & E_125us_64M_0_1s, ,32.1,580.50,2.0,11.8,8.5,6.2,4.7
4U 1636-536,3851,2009-09-05 05:16:18,494745383.9,-2.5,3.0,46.0,400.5 & E_125us_64M_0_1s, ,54.8,581.00,4.0,7.3,5.3,3.9,3.0
4U 1636-536,3852,2009-09-08 16:52:27,495046358.4,-13.5,8.5,60.5,100.6 & E_125us_64M_0_1s, ,30.4,903.50,2.0,20.9,15.2,11.1,8.0
4U 1636-536,3853,2009-09-11 09:40:15,495279625.9,-9.5,11.0,97.0,128.3 & E_125us_64M_0_1s, ,34.4,721.50,4.0,14.4,10.4,7.5,5.5
4U 1636-536,3854,2009-09-11 12:00:31,495288038.9,-6.0,6.5,41.0,166.9 & E_125us_64M_0_1s, ,27.5,872.00,0.5,12.7,9.3,6.7,4.9
4U 1636-536,3855,2009-09-11 12:06:28,495288394.4,-3.0,7.0,14.5,20.5 & E_125us_64M_0_1s, ,29.0,878.00,0.5,43.5,31.5,23.3,17.5
4U 1636-536,3856,2009-09-11 14:23:18,495296607.9,-9.0,12.5,89.5,106.3 & E_125us_64M_0_1s, ,28.3,1781.75,4.0,16.3,11.8,8.6,6.2
4U 1636-536,3857,2009-09-11 15:44:58,495301510.4,-14.0,12.0,61.5,60.0 & E_125us_64M_0_1s, ,31.8,1097.00,4.0,25.4,18.5,13.8,10.1
4U 1636-536,3870,2009-10-06 05:38:23,497425107.9,-3.0,3.0,41.0,231.3 & E_125us_64M_0_1s, ,29.5,1519.75,4.0,11.5,8.3,6.1,4.7
4U 1636-536,3877,2009-11-15 21:46:44,500939209.9,-3.0,6.0,27.0,33.7 & E_125us_64M_0_1s, ,27.1,1498.00,2.0,37.3,27.7,20.5,15.4
4U 1636-536,3881,2009-11-23 21:27:27,501629257.4,-10.5,12.0,79.5,82.0 & E_125us_64M_0_1s, ,29.0,1961.50,2.0,17.9,13.0,9.4,6.9
4U 1636-536,3882,2009-11-25 08:11:41,501754313.4,-12.0,13.5,53.0,41.7 & E_125us_64M_0_1s, ,27.9,470.75,4.0,31.0,22.6,16.5,11.9
4U 1636-536,3884,2009-12-01 00:38:47,502245532.4,-2.5,5.5,38.0,246.3 & E_125us_64M_0_1s, ,56.5,581.50,2.0,8.3,6.0,4.4,3.4
4U 1636-536,3885,2009-12-03 07:43:50,502443834.9,-2.0,3.5,53.0,286.4 & E_125us_64M_0_1s, ,80.5,581.00,2.0,7.6,5.5,4.0,3.1
4U 1636-536,3886,2009-12-21 03:44:05,503984651.4,-5.0,3.0,20.5,94.8 & E_125us_64M_0_1s, ,27.2,278.00,1.0,16.9,12.2,9.0,6.9
4U 1636-536,3888,2010-01-08 21:02:59,505602184.9,-4.5,3.0,16.0,98.1 & E_125us_64M_0_1s, ,24.5,37.50,2.0,15.7,11.4,8.4,6.5
4U 1636-536,3891,2010-01-16 01:59:57,506224805.9,-7.5,4.0,32.5,138.3 & E_125us_64M_0_1s, ,54.5,581.50,4.0,12.7,9.4,7.0,5.3
4U 1636-536,3900,2010-01-26 01:51:51,507088317.9,-5.0,2.0,13.5,81.0 & E_125us_64M_0_1s, ,23.8,1474.00,1.0,21.7,15.8,11.5,8.9
4U 1636-536,3902,2010-01-30 08:12:06,507456733.9,-6.5,10.5,101.0,165.0 & E_125us_64M_0_1s, ,29.5,1931.25,4.0,13.1,9.5,6.9,5.0
4U 1636-536,3903,2010-02-01 08:41:30,507631301.4,-10.5,9.5,99.0,89.1 & E_125us_64M_0_1s, ,33.7,41.00,2.0,20.2,14.7,10.6,7.7
4U 1636-536,3916,2010-03-19 11:55:03,511617307.9,-2.5,3.5,50.0,394.8 & E_125us_64M_0_1s, ,33.2,511.50,2.0,7.6,5.5,4.0,3.1
4U 1636-536,3917,2010-03-21 00:39:05,511749550.9,-5.0,2.5,15.5,102.6 & E_125us_64M_0_1s, ,26.5,1729.00,2.0,15.5,11.3,8.4,6.5
4U 1636-536,3919,2010-03-25 12:59:06,512139551.4,-2.0,5.5,45.0,210.5 & E_125us_64M_0_1s, ,28.5,1641.00,2.0,12.2,8.9,6.5,4.9
4U 1636-536,3921,2010-03-27 03:18:57,512277543.4,-4.0,4.5,26.5,108.8 & E_125us_64M_0_1s, ,27.8,934.75,4.0,15.7,11.5,8.3,6.3
4U 1636-536,3924,2010-05-02 12:05:29,515419535.9,-4.5,4.5,29.0,122.7 & E_125us_64M_0_1s, ,25.8,1188.50,2.0,14.0,10.2,7.5,5.7
4U 1636-536,8076,2010-05-20 04:47:23,516948457.9,-12.0,10.0,109.5,185.8 & E_125us_64M_0_1s, ,35.1,1262.00,0.5,10.6,7.7,5.6,4.1
4U 1636-536,8077,2010-05-20 07:22:23,516957756.9,-9.0,9.5,116.5,164.6 & E_125us_64M_0_1s, ,32.3,443.25,4.0,11.4,8.3,6.0,4.3
4U 1636-536,8078,2010-05-20 07:35:41,516958558.9,-14.5,5.5,18.0,13.4 & E_125us_64M_0_1s, ,25.1,723.75,4.0,57.8,43.0,31.9,24.3
4U 1636-536,8079,2010-05-21 02:14:00,517025652.9,-9.5,10.0,83.0,127.7 & E_125us_64M_0_1s, ,31.9,1788.00,1.0,14.4,10.5,7.5,5.5
4U 1636-536,3937,2010-05-26 04:36:26,517466194.9,-9.0,10.5,77.0,69.3 & E_125us_64M_0_1s, ,27.4,914.50,2.0,22.4,16.7,12.2,8.9
4U 1636-536,8080,2010-06-09 23:45:39,518744746.9,-2.5,3.5,33.0,222.0 & E_125us_64M_0_1s, ,53.7,581.00,4.0,8.4,6.2,4.6,3.5
4U 1636-536,3942,2010-06-23 16:37:20,519928649.9,-1.5,6.0,30.5,53.9 & E_125us_64M_0_1s,data gaps,28.7,1316.00,2.0,26.9,20.0,14.8,11.3
4U 1636-536,3943,2010-06-27 16:26:40,520273603.9,-1.5,4.0,21.0,454.0 & E_125us_64M_0_1s, ,35.1,580.50,2.0,7.7,5.6,4.1,3.1
4U 1636-536,3945,2010-07-11 13:24:49,521472299.4,-10.5,9.0,60.5,116.1 & E_125us_64M_0_1s, ,29.1,920.00,2.0,16.2,11.8,8.6,6.2
4U 1636-536,3946,2010-07-13 03:27:38,521609263.9,-4.5,3.0,18.5,113.9 & E_125us_64M_0_1s, ,29.8,475.25,4.0,16.3,11.8,8.8,6.9
4U 1636-536,3947,2010-07-17 21:41:49,522020513.9,-2.0,4.0,52.0,399.0 & E_125us_64M_0_1s, ,31.7,1580.00,1.0,7.9,5.7,4.2,3.2
4U 1636-536,3949,2010-07-29 04:28:43,522995329.4,-5.0,2.0,11.5,74.8 & E_125us_64M_0_1s, ,27.5,1881.25,4.0,22.3,16.3,11.8,9.1
4U 1636-536,3951,2010-08-06 07:14:27,523696472.9,-3.5,3.5,17.5,70.5 & E_125us_64M_0_1s, ,28.4,1237.25,4.0,24.3,17.6,13.0,9.8
4U 1636-536,3953,2010-08-16 10:13:52,524571214.4,-10.0,0.5,20.0,4.0 & E_125us_64M_0_1s,manual window,27.6,1065.25,4.0,170.4,145.9,120.9,99.5
4U 1636-536,3955,2010-08-28 03:38:57,525584342.4,-2.5,4.5,28.5,254.0 & E_125us_64M_0_1s,no burst end,32.5,579.00,1.0,8.4,6.1,4.5,3.3
4U 1636-536,3958,2010-09-11 07:26:24,526807576.9,-7.0,2.5,17.0,87.4 & E_125us_64M_0_1s, ,23.8,1523.50,4.0,17.8,12.8,9.5,7.4
4U 1636-536,3959,2010-09-13 05:35:28,526973740.4,-6.0,6.5,6.5,163.1 & E_125us_64M_0_1s,no burst end,29.9,696.00,2.0,13.8,10.0,7.3,5.3
4U 1636-536,3961,2010-09-25 10:30:56,528028271.9,-6.5,3.5,18.5,57.9 & E_125us_64M_0_1s, ,27.5,1793.00,2.0,21.6,15.8,11.6,8.8
4U 1636-536,3962,2010-09-27 09:47:44,528198481.4,-7.5,4.0,32.5,103.1 & E_125us_64M_0_1s, ,30.1,1552.00,0.5,17.3,12.6,9.1,6.8
4U 1636-536,4089,2010-10-17 18:27:44,529957664.4,-7.5,5.5,14.0,17.8 & E_125us_64M_0_1s, ,27.3,1677.25,4.0,53.7,39.2,29.5,21.6
4U 1636-536,8160,2010-11-10 01:13:00,531969190.4,-7.5,6.0,23.0,54.2 & E_125us_64M_0_1s, ,26.7,986.00,2.0,23.5,17.0,12.3,9.2
4U 1636-536,8188,2010-12-02 00:38:31,533867918.9,-3.0,2.0,6.5,16.1 & E_125us_64M_0_1s, ,26.2,933.00,2.0,61.4,44.4,33.4,27.7
4U 1636-536,8190,2010-12-20 01:50:27,535427435.9,-4.5,3.0,20.5,102.0 & E_125us_64M_0_1s, ,28.8,1027.50,2.0,19.7,14.3,10.7,8.4
4U 1636-536,8195,2010-12-26 20:26:17,536012785.4,-5.5,3.0,42.5,84.6 & E_125us_64M_0_1s, ,27.0,1036.00,4.0,20.3,14.7,10.9,8.5
4U 1636-536,8199,2011-01-05 19:19:59,536872811.9,-16.5,8.0,26.0,74.9 & E_125us_64M_0_1s, ,27.5,374.00,2.0,23.0,16.6,12.1,9.1
4U 1636-536,8201,2011-01-13 02:48:34,537504523.9,-6.5,3.0,20.5,92.8 & E_125us_64M_0_1s, ,29.5,1199.50,4.0,16.8,12.2,8.9,6.7
4U 1636-536,8202,2011-01-23 17:58:33,538423122.4,-4.0,2.5,20.5,107.6 & E_125us_64M_0_1s, ,28.0,1711.00,4.0,19.5,14.3,10.5,8.1
4U 1636-536,8206,2011-03-12 16:54:09,542566462.9,-9.0,9.0,94.5,103.6 & E_125us_64M_0_1s, ,34.6,1076.50,4.0,19.5,14.3,10.4,7.5
4U 1636-536,8207,2011-03-14 14:13:55,542729647.4,-9.0,11.5,97.5,106.0 & E_125us_64M_0_1s, ,29.5,1966.75,4.0,14.3,10.4,7.5,5.4
4U 1636-536,8208,2011-03-16 13:09:03,542898554.9,-11.0,6.5,34.0,139.6 & E_125us_64M_0_1s, ,30.4,689.25,4.0,12.7,9.3,6.8,5.0
4U 1636-536,8211,2011-04-01 15:22:59,544288987.9,-3.0,4.0,47.0,291.0 & E_125us_64M_0_1s, ,87.3,580.75,4.0,10.7,7.7,5.7,4.4
4U 1636-536,8218,2011-05-12 03:20:24,547788032.9,-6.0,3.0,21.5,167.4 & E_125us_64M_0_1s, ,25.8,39.75,4.0,13.0,9.4,6.9,5.3
4U 1636-536,8219,2011-05-19 16:02:49,548438579.9,-6.5,2.5,22.5,107.0 & E_125us_64M_0_1s, ,27.2,1337.75,4.0,15.2,11.1,8.1,6.0
4U 1636-536,8220,2011-05-27 19:38:04,549142694.9,-6.5,11.0,100.0,161.9 & E_125us_64M_0_1s, ,28.2,762.00,4.0,12.7,9.2,6.7,4.9
4U 1636-536,8222,2011-05-31 08:13:53,549447246.4,-9.0,9.0,83.5,92.3 & E_125us_64M_0_1s, ,30.0,314.00,1.0,20.5,14.8,10.7,7.7
4U 1636-536,8224,2011-06-06 19:47:51,550007280.9,-8.0,4.0,28.5,170.2 & E_125us_64M_0_1s, ,29.3,1968.00,0.5,11.8,8.6,6.2,4.7
4U 1636-536,8229,2011-06-18 21:16:06,551049375.4,-7.0,3.0,17.0,87.8 & E_125us_64M_0_1s, ,28.3,1823.50,4.0,15.9,11.5,8.5,6.6
4U 1636-536,8230,2011-06-20 02:43:24,551155413.4,-5.0,4.5,32.0,67.8 & E_125us_64M_0_1s, ,30.7,1641.00,4.0,22.2,16.1,11.8,8.9
4U 1636-536,8233,2011-07-16 05:50:39,553413049.9,-8.0,10.5,85.5,181.5 & E_125us_64M_0_1s, ,33.7,689.50,4.0,12.7,9.2,6.7,4.8
4U 1636-536,8234,2011-07-18 14:47:11,553618039.4,-6.0,11.5,75.0,124.4 & E_125us_64M_0_1s, ,30.1,677.25,4.0,18.0,13.1,9.5,7.0
4U 1636-536,8247,2011-08-21 18:58:14,556570705.4,-11.5,12.0,54.0,104.9 & SB_125us_0_249_1s, ,27.8,603.50,4.0,16.4,12.0,8.7,6.4
4U 1636-536,8248,2011-08-22 15:34:34,556644887.4,-10.0,10.5,66.5,124.2 & E_125us_64M_0_1s,data gaps; frequency covariance,27.2,804.00,0.5,15.2,11.2,8.1,5.9
4U 1636-536,8258,2011-10-04 23:04:17,560387068.4,-6.5,10.0,92.0,132.8 & E_125us_64M_0_1s,partial GTI,28.7,1654.00,2.0,35.8,26.1,19.8,14.4
4U 1636-536,8259,2011-10-06 22:18:24,560557117.9,-9.5,8.5,87.5,95.8 & E_125us_64M_0_1s, ,30.1,1983.25,4.0,20.1,14.9,10.8,7.9
4U 1636-536,8264,2011-10-11 00:03:33,560909025.9,-7.5,9.5,92.0,122.3 & E_125us_64M_0_1s, ,33.0,1821.50,2.0,15.1,10.9,7.9,5.7
4U 1636-536,8265,2011-10-12 18:02:53,561060181.9,-3.5,5.0,21.5,22.0 & E_125us_64M_0_1s,partial GTI; data gaps; frequency covariance,25.0,1186.00,0.5,40.7,30.5,22.3,16.5
4U 1636-536,8267,2011-10-22 23:59:39,561945586.9,-2.5,4.0,66.5,368.7 & E_125us_64M_0_1s, ,64.4,581.00,1.0,7.3,5.3,3.9,3.0
4U 1636-536,8268,2011-10-28 22:43:59,562459448.9,-8.5,2.0,18.0,118.8 & E_125us_64M_0_1s,data gaps; frequency covariance,23.8,1404.50,2.0,15.5,11.2,8.3,6.6
4U 1636-536,8270,2011-11-09 19:09:03,563483351.4,-2.5,7.0,68.0,321.8 & E_125us_64M_0_1s, ,28.5,1451.75,4.0,10.4,7.6,5.5,4.1
4U 1636-536,8271,2011-11-13 01:51:48,563766715.9,-4.5,7.0,41.0,214.1 & E_125us_64M_0_1s, ,25.9,1457.00,1.0,12.6,9.2,6.7,5.0
4U 1636-536,8272,2011-11-13 01:59:46,563767194.4,-3.5,3.5,14.5,44.3 & E_125us_64M_0_1s, ,25.9,454.00,1.0,28.0,20.4,15.2,11.5
4U 1636-536,8273,2011-11-21 22:07:49,564530878.9,-4.5,6.0,24.0,30.1 & E_125us_64M_0_1s, ,31.1,726.50,2.0,40.6,30.0,22.4,16.4
4U 1636-536,8274,2011-11-21 22:13:15,564531203.4,-3.5,5.0,27.5,128.9 & E_125us_64M_0_1s, ,25.0,1902.75,4.0,19.1,13.9,10.2,7.6
4U 1636-536,8276,2011-11-25 23:44:53,564882305.4,-9.0,8.5,78.0,112.9 & E_125us_64M_0_1s, ,26.2,1341.50,4.0,19.4,14.0,10.2,7.4
4U 1636-536,8277,2011-12-03 05:53:55,565509244.4,-7.5,13.5,53.5,116.0 & E_125us_64M_0_1s, ,29.3,550.75,4.0,15.0,10.9,7.9,5.8
4U 1636-536,8287,2011-12-23 05:56:07,567237377.9,-6.5,10.0,95.0,113.2 & E_125us_64M_0_1s, ,29.5,571.50,4.0,18.6,13.6,9.9,7.2
4U 1636-536,8288,2011-12-27 03:44:45,567575097.9,-8.5,8.0,87.0,115.4 & E_125us_64M_0_1s, ,30.8,1976.00,0.5,13.6,9.9,7.2,5.3
4U 1636-536,8289,2011-12-27 03:58:57,567575946.9,-5.5,13.0,30.0,34.8 & E_125us_64M_0_1s, ,29.7,1789.00,1.0,28.3,20.4,15.0,11.1
XTE J1701-462,3567,2007-07-17 12:24:26,427292670.4,-1.0,3.5,19.5,109.4 & E_125us_64M_0_1s, ,32.7,80.00,0.5,13.1,9.5,7.3,5.8
XTE J1701-462,3569,2007-07-20 14:14:08,427558453.4,-2.5,3.0,27.5,184.7 & E_125us_64M_0_1s, ,28.8,465.00,1.0,10.4,7.7,5.7,4.5
XTE J1701-462,3572,2007-07-25 13:39:28,427988373.9,-2.5,3.5,32.0,263.8 & E_125us_64M_0_1s, ,32.7,1263.00,2.0,9.9,7.2,5.3,4.1
MXB 1658-298,2516,1999-04-06 12:13:40,166018424.9,-1.5,1.0,25.0,145.9 & E_125us_64M_0_1s, ,26.5,1164.00,2.0,9.3,6.8,5.7,5.0
MXB 1658-298,2517,1999-04-09 14:47:34,166286858.9,-2.0,1.0,32.0,256.2 & E_125us_64M_0_1s, ,37.2,567.00,1.0,8.6,6.6,5.2,4.5
MXB 1658-298,2518,1999-04-10 09:49:37,166355380.9,-1.5,1.0,49.5,230.2 & E_125us_64M_0_1s, ,42.8,566.75,4.0,8.5,6.5,5.2,4.6
MXB 1658-298,2519,1999-04-14 11:48:56,166708140.4,-1.5,1.0,31.0,198.3 & E_125us_64M_0_1s, ,45.0,566.75,4.0,10.3,8.0,6.3,5.3
MXB 1658-298,2520,1999-04-18 16:38:13,167071097.4,-1.0,1.5,26.5,104.5 & E_125us_64M_0_1s,data gaps; frequency covariance,34.4,14.00,4.0,8.9,6.5,5.5,5.0
MXB 1658-298,2521,1999-04-18 18:27:19,167077644.4,-3.5,1.5,15.5,103.1 & E_125us_64M_0_1s, ,26.1,1008.00,0.5,15.3,11.5,8.8,7.3
MXB 1658-298,2522,1999-04-19 12:54:24,167144068.4,-3.0,1.5,3.0,15.0 & E_125us_64M_0_1s, ,23.9,1586.00,2.0,22.5,17.3,13.7,12.4
MXB 1658-298,2523,1999-04-20 16:25:23,167243127.4,-1.5,1.0,30.0,200.1 & E_125us_64M_0_1s, ,28.3,727.50,2.0,9.5,7.3,6.0,5.2
MXB 1658-298,2524,1999-04-21 11:45:57,167312761.9,-1.5,1.5,26.5,161.9 & E_125us_64M_0_1s, ,48.1,567.25,4.0,11.2,8.1,6.7,5.8
MXB 1658-298,2525,1999-04-24 14:43:11,167582597.4,-3.0,8.5,19.0,12.0 & E_125us_64M_0_1s, ,32.4,786.00,0.5,34.2,25.8,18.6,14.2
MXB 1658-298,2528,1999-04-29 14:51:36,168015100.4,-2.0,1.5,18.0,65.9 & E_125us_64M_0_1s, ,32.7,161.00,4.0,13.6,9.9,8.1,6.6
MXB 1658-298,2529,1999-05-05 11:09:51,168520196.4,-2.0,1.5,23.5,128.5 & E_125us_64M_0_1s, ,29.7,821.00,2.0,12.9,9.4,7.4,6.3
MXB 1658-298,2530,1999-05-09 17:24:16,168888260.4,-1.0,1.0,7.0,108.2 & E_125us_64M_0_1s, ,25.2,950.25,4.0,11.5,8.6,7.6,7.2
MXB 1658-298,2536,1999-06-02 07:42:33,170926958.4,-6.0,2.0,28.5,191.7 & E_125us_64M_0_1s, ,32.2,942.50,4.0,12.0,8.9,6.8,5.5
MXB 1658-298,2656,2000-08-08 09:33:27,208344812.9,-4.0,12.5,38.0,54.6 & SB_125us_0_249_1s, ,27.4,169.50,2.0,21.7,15.8,11.5,8.6
MXB 1658-298,2708,2001-03-06 22:25:40,226535149.9,-7.0,8.0,28.5,37.5 & GoodXenon_2s, ,24.2,1620.00,0.5,25.5,18.5,13.6,10.2
MXB 1658-298,4178,2001-03-07 12:24:34,226585480.9,-3.5,12.0,34.0,33.4 & GoodXenon_2s, ,31.1,108.00,0.5,29.2,21.9,16.3,12.5
MXB 1658-298,2709,2001-03-08 23:30:14,226711820.4,-5.5,13.5,27.5,24.1 & GoodXenon_2s, ,31.6,1521.50,2.0,34.7,25.2,19.1,14.5
MXB 1658-298,2710,2001-03-09 00:02:08,226713736.4,-3.5,10.0,21.0,33.1 & GoodXenon_2s, ,23.8,936.00,4.0,52.2,40.7,30.5,24.8
MXB 1658-298,2722,2001-04-28 16:43:34,231093819.4,-4.0,11.0,38.5,39.7 & GoodXenon_2s, ,27.5,1951.50,2.0,27.4,20.0,14.8,11.1
MXB 1658-298,2724,2001-04-30 17:41:33,231270099.4,-50.0,8.5,60.0,62.2 & GoodXenon_2s,manual window,36.4,728.00,0.5,21.9,16.2,11.8,8.6
MXB 1658-298,2725,2001-05-01 23:05:44,231375952.4,-6.0,9.0,33.0,34.2 & GoodXenon_2s, ,29.6,58.00,0.5,32.2,24.3,18.2,13.4
MXB 1658-298,2726,2001-05-03 03:05:38,231476744.9,-3.5,3.0,12.0,21.9 & GoodXenon_2s, ,26.6,735.50,4.0,32.5,24.2,18.7,14.3
MXB 1658-298,2727,2001-05-03 17:15:54,231527758.9,-3.5,8.0,26.0,39.4 & GoodXenon_2s, ,32.3,733.00,2.0,22.9,16.5,12.1,9.2
MXB 1658-298,2734,2001-06-16 14:13:30,235318415.9,-4.0,8.5,28.0,20.9 & GoodXenon_2s, ,26.1,407.50,4.0,26.9,20.0,14.8,10.9
MXB 1658-298,2737,2001-06-18 23:49:22,235525766.4,-1.5,1.5,19.5,119.6 & GoodXenon_2s, ,24.9,1841.00,2.0,14.2,11.1,8.7,7.6
4U 1702-429,2322,1997-07-19 12:03:26,111931410.9,-2.0,6.5,51.0,333.6 & E_125us_64M_0_1s, ,27.7,522.50,2.0,7.5,5.4,4.0,3.1
4U 1702-429,2323,1997-07-19 18:40:58,111955263.4,-2.0,4.0,49.0,535.6 & E_125us_64M_0_1s,data gaps,129.6,329.50,4.0,5.3,4.6,3.4,2.5
4U 1702-429,2326,1997-07-26 09:03:23,112525408.4,-2.0,4.0,46.5,203.3 & E_125us_64M_0_1s, ,123.9,329.00,2.0,7.5,5.5,4.2,3.2
4U 1702-429,2327,1997-07-26 14:04:18,112543462.9,-2.0,5.0,48.0,198.8 & E_125us_64M_0_1s, ,187.8,329.00,2.0,7.4,5.4,3.9,3.0
4U 1702-429,2330,1997-07-30 07:22:37,112864961.9,-2.0,4.5,60.0,472.4 & E_125us_64M_0_1s,data gaps,91.2,330.00,4.0,5.9,4.6,3.4,2.6
4U 1702-429,2331,1997-07-30 12:11:56,112882320.9,-1.5,4.5,53.0,314.9 & E_125us_64M_0_1s, ,215.3,330.00,4.0,7.0,5.1,3.9,3.0
4U 1702-429,2489,1999-02-21 23:48:32,162258516.4,-1.5,5.0,54.5,327.8 & E_125us_64M_0_1s, ,54.7,329.75,4.0,7.1,5.2,3.7,2.8
4U 1702-429,2490,1999-02-22 04:56:05,162276970.4,-2.5,5.0,67.0,508.8 & E_125us_64M_0_1s,data gaps,39.9,327.00,1.0,5.4,4.1,3.2,2.5
4U 1702-429,2627,2000-06-22 11:57:46,204292672.4,-3.0,3.5,69.5,623.1 & E_125us_64M_0_1s,data gaps,31.9,327.00,2.0,5.7,4.5,3.3,2.5
4U 1702-429,2642,2000-07-23 07:09:42,206953786.9,-2.0,4.5,55.5,223.4 & E_125us_64M_0_1s, ,88.4,329.50,2.0,8.7,6.4,4.7,3.6
4U 1702-429,2670,2000-08-25 07:58:34,209807920.4,-3.5,6.0,95.5,521.9 & E_125us_64M_0_1s,data gaps,38.4,873.75,4.0,5.5,4.6,3.3,2.4
4U 1702-429,2671,2000-08-25 14:46:46,209832412.9,-4.5,3.0,70.5,577.1 & E_125us_64M_0_1s,data gaps,34.3,273.00,2.0,5.3,4.2,3.2,2.4
4U 1702-429,2700,2001-01-30 04:39:16,223447162.9,-4.0,4.0,74.5,608.8 & E_125us_64M_0_1s,data gaps,32.1,1178.50,2.0,5.9,4.6,3.3,2.5
4U 1702-429,2704,2001-02-04 03:50:29,223876233.4,-1.0,5.5,47.0,419.5 & E_125us_64M_0_1s,data gaps,58.3,329.75,4.0,6.3,4.8,3.5,2.5
4U 1702-429,2711,2001-04-01 15:47:17,228757642.9,-3.0,4.0,53.5,283.7 & E_125us_64M_0_1s, ,42.3,328.00,1.0,6.9,5.0,3.6,2.7
4U 1702-429,2712,2001-04-01 21:55:53,228779757.9,-1.5,5.0,61.5,255.4 & E_125us_64M_0_1s, ,183.3,329.50,4.0,7.8,5.7,4.2,3.2
4U 1702-429,2751,2001-08-09 20:44:53,240007498.9,-3.0,3.5,62.0,700.5 & E_125us_64M_0_1s,data gaps,30.8,1804.00,0.5,6.0,4.6,3.3,2.5
4U 1702-429,2880,2001-11-16 17:02:11,248547735.9,-2.5,4.0,64.5,468.3 & E_125us_64M_0_1s,data gaps; imperfect LC model; frequency covariance,41.6,329.00,2.0,6.5,4.7,3.4,3.2
4U 1702-429,3148,2003-11-14 15:05:51,311439961.9,-8.0,9.0,140.0,405.3 & SB_125us_0_249_1s, ,30.9,625.75,4.0,6.2,4.5,3.2,2.4
4U 1702-429,3154,2004-01-18 01:17:56,317006281.4,-3.0,3.5,65.0,481.9 & SB_125us_0_249_1s, ,30.5,699.00,1.0,6.3,4.5,3.3,2.5
4U 1702-429,3156,2004-01-18 21:12:37,317077960.9,-1.0,4.0,57.5,352.6 & SB_125us_0_249_1s, ,46.7,329.50,2.0,7.4,5.4,3.9,3.1
4U 1702-429,3157,2004-01-20 00:30:01,317176205.9,-1.5,4.5,44.5,411.8 & SB_125us_0_249_1s, ,48.3,328.00,2.0,7.4,5.3,3.9,2.9
4U 1702-429,3166,2004-02-29 01:59:38,320637582.9,-2.0,5.0,34.5,155.0 & SB_125us_0_249_1s, ,102.3,329.75,4.0,11.6,8.4,6.3,4.9
4U 1702-429,3167,2004-02-29 06:32:16,320653940.9,-1.5,6.0,46.0,260.9 & SB_125us_0_249_1s, ,58.5,329.75,4.0,8.0,5.8,4.3,3.3
4U 1702-429,3168,2004-03-01 07:18:11,320743096.4,-2.0,4.0,36.0,224.5 & SB_125us_0_249_1s, ,32.0,680.25,4.0,8.9,6.4,4.7,3.6
4U 1702-429,3169,2004-03-01 23:26:40,320801204.9,-2.5,5.0,46.5,361.5 & SB_125us_0_249_1s, ,44.1,328.50,2.0,7.1,5.2,3.8,2.8
4U 1702-429,3170,2004-03-02 07:27:52,320830076.9,-2.0,4.5,51.5,352.9 & SB_125us_0_249_1s, ,40.9,328.00,4.0,7.3,5.3,3.9,2.9
4U 1702-429,3182,2004-04-08 22:12:46,324079971.9,-3.0,4.0,51.0,288.8 & SB_125us_0_249_1s, ,57.1,329.00,2.0,7.7,5.6,4.1,3.0
4U 1702-429,3183,2004-04-09 06:18:07,324109090.9,-1.0,4.5,41.0,351.2 & SB_125us_0_249_1s, ,143.0,329.75,4.0,7.3,5.3,4.0,3.1
4U 1702-429,3185,2004-04-09 21:32:20,324163943.9,-1.5,4.0,45.0,330.8 & SB_125us_0_249_1s, ,84.1,329.50,2.0,7.1,5.1,3.7,2.9
4U 1702-429,3186,2004-04-11 08:44:45,324290689.4,-1.5,4.0,50.0,269.6 & SB_125us_0_249_1s, ,28.6,1209.00,2.0,8.4,6.2,4.5,3.4
4U 1702-429,3187,2004-04-12 06:56:34,324370599.4,-3.5,3.5,43.0,391.0 & SB_125us_0_249_1s, ,29.5,186.25,4.0,7.3,5.3,3.9,2.9
4U 1702-429,3188,2004-04-12 14:10:29,324396633.4,-1.0,5.5,48.5,330.2 & SB_125us_0_249_1s, ,28.5,1284.00,4.0,9.2,6.7,4.9,3.6
4U 1702-429,3189,2004-04-12 21:51:36,324424300.9,-1.5,5.0,53.0,489.4 & SB_125us_0_249_1s, ,28.6,1162.75,4.0,7.1,5.1,3.8,2.9
4U 1702-429,3190,2004-04-13 05:40:02,324452406.9,-1.5,4.5,50.5,307.2 & SB_125us_0_249_1s, ,56.6,329.50,2.0,8.6,6.3,4.6,3.5
4U 1702-429,3191,2004-04-13 12:11:53,324475917.4,-1.0,3.5,42.0,248.9 & SB_125us_0_249_1s, ,70.7,329.50,4.0,9.5,7.1,5.4,4.2
4U 1702-429,3192,2004-04-13 18:17:23,324497847.9,-2.5,4.0,47.5,322.3 & SB_125us_0_249_1s, ,50.0,328.00,2.0,7.5,5.5,4.0,3.0
4U 1702-429,3193,2004-04-14 18:32:01,324585125.9,-2.5,3.0,51.5,273.3 & SB_125us_0_249_1s, ,59.9,329.50,2.0,8.4,6.1,4.4,3.4
4U 1702-429,3194,2004-04-15 00:43:14,324607398.4,-1.5,6.0,54.0,338.4 & SB_125us_0_249_1s, ,37.8,329.75,4.0,7.5,5.4,4.0,3.1
4U 1702-429,3195,2004-04-16 02:08:57,324698942.4,-2.0,3.5,45.5,251.9 & SB_125us_0_249_1s, ,46.5,329.50,2.0,8.6,6.3,4.6,3.6
4U 1702-429,3196,2004-04-16 20:29:36,324764980.4,-1.5,4.5,44.0,266.6 & SB_125us_0_249_1s, ,115.5,329.50,2.0,6.4,4.7,3.4,2.7
4U 1702-429,3197,2004-04-17 02:45:18,324787522.4,-2.5,3.5,44.0,318.6 & SB_125us_0_249_1s, ,94.7,329.50,4.0,7.1,5.1,3.8,2.9
4U 1702-429,3218,2004-07-25 23:08:07,333414493.4,-3.5,6.0,78.5,456.9 & SB_125us_0_249_1s, ,31.1,386.50,2.0,7.8,5.6,4.1,3.0
4U 1702-429,3220,2004-07-26 19:02:46,333486173.4,-4.5,6.0,87.0,512.0 & SB_125us_0_249_1s, ,35.3,1833.50,2.0,6.3,4.5,3.3,2.4
4U 1702-429,3233,2004-11-02 19:19:46,342040794.4,-6.0,6.0,85.0,431.2 & SB_125us_0_249_1s,partial GTI,29.5,328.75,4.0,52.8,43.0,33.4,24.4
4U 1702-429,3234,2004-11-03 03:28:32,342070131.9,-17.0,8.0,350.0,12.0 & SB_125us_0_249_1s,manual window,34.3,782.00,4.0,28.9,21.5,15.9,11.6
4U 1702-429,3323,2005-09-17 10:26:25,369570390.9,-2.5,3.5,60.5,454.4 & E_125us_64M_0_1s, ,37.0,328.00,1.0,7.0,5.1,3.7,2.8
4U 1702-429,3328,2005-10-19 01:58:44,372304728.4,-1.5,5.5,39.5,168.9 & E_125us_64M_0_1s, ,121.6,329.75,4.0,11.7,8.5,6.2,4.7
4U 1702-429,3331,2005-10-19 21:11:43,372373908.9,-3.0,3.5,41.5,239.2 & E_125us_64M_0_1s, ,27.6,1993.00,2.0,9.2,6.7,4.8,3.6
4U 1702-429,3496,2007-03-30 22:16:48,417910612.4,-2.0,4.0,39.5,198.2 & GoodXenon_2s,data gaps,39.8,329.50,2.0,8.4,6.1,5.0,3.8
4U 1705-44,2262,1997-02-16 22:43:51,98750634.9,-1.0,3.5,21.0,269.4 & SB_125us_0_249_1s, ,26.6,392.50,4.0,7.0,5.2,3.8,3.0
4U 1705-44,2271,1997-04-01 14:03:14,102521001.4,-6.0,12.0,47.0,53.9 & SB_125us_0_249_1s, ,31.7,1052.00,4.0,14.4,10.5,7.7,5.8
4U 1705-44,2272,1997-04-01 17:05:09,102531916.9,-9.5,15.0,41.0,43.4 & SB_125us_0_249_1s, ,32.2,637.25,4.0,15.7,11.5,8.3,6.1
4U 1705-44,2273,1997-04-01 18:45:29,102537935.9,-4.0,10.0,27.5,38.5 & SB_125us_0_249_1s, ,30.6,1046.00,2.0,18.5,13.5,9.8,7.1
4U 1705-44,2274,1997-04-04 12:04:08,102773053.9,-3.0,2.5,35.5,238.9 & SB_125us_0_249_1s, ,30.1,1098.75,4.0,7.3,5.3,4.0,3.0
4U 1705-44,2290,1997-05-16 12:40:20,106404027.9,-7.0,11.0,64.5,67.6 & GoodXenon_16s,data gaps; frequency covariance,29.9,993.50,4.0,15.0,11.1,8.3,6.7
4U 1705-44,2291,1997-05-16 14:36:52,106411017.4,-3.0,10.5,63.0,80.2 & GoodXenon_16s,data gaps; frequency covariance,25.8,1546.25,4.0,13.1,9.6,7.0,6.2
4U 1705-44,2292,1997-05-16 16:31:33,106417900.9,-5.5,8.5,59.5,69.1 & GoodXenon_16s,data gaps; frequency covariance,29.7,1388.00,0.5,14.3,10.3,7.6,6.4
4U 1705-44,2293,1997-05-17 14:59:08,106498756.9,-6.5,9.5,73.0,67.7 & GoodXenon_16s,data gaps; frequency covariance,29.4,164.00,0.5,14.4,10.5,7.6,5.5
4U 1705-44,2294,1997-05-18 13:01:34,106578099.4,-4.0,10.5,73.0,81.4 & GoodXenon_16s,data gaps; frequency covariance,30.4,1592.50,2.0,13.2,9.6,7.0,5.2
4U 1705-44,2295,1997-05-19 08:31:13,106648281.4,-6.5,10.0,74.5,72.8 & GoodXenon_16s,data gaps; frequency covariance,31.7,2001.00,1.0,14.6,10.7,7.7,6.1
4U 1705-44,2296,1997-05-19 10:51:00,106656665.4,-3.0,11.0,69.0,77.1 & GoodXenon_16s,data gaps; frequency covariance,26.4,308.50,2.0,13.7,9.9,7.3,6.1
4U 1705-44,2297,1997-05-19 11:01:58,106657323.9,-3.0,5.5,20.0,27.2 & GoodXenon_16s,data gaps; frequency covariance,25.1,1064.75,4.0,24.9,17.9,13.3,9.9
4U 1705-44,2298,1997-05-19 15:45:10,106674315.9,-3.0,10.5,66.5,83.3 & GoodXenon_16s,data gaps; frequency covariance,31.0,847.25,4.0,12.4,9.3,7.0,6.1
4U 1705-44,2299,1997-05-19 15:52:22,106674747.9,-2.0,5.5,15.0,17.5 & GoodXenon_16s,data gaps; frequency covariance,22.7,720.00,1.0,32.3,23.5,17.3,12.8
4U 1705-44,2487,1999-02-14 12:48:49,161614133.9,-2.5,5.0,39.0,314.5 & E_16us_64M_0_1s,partial GTI; data gaps; frequency covariance,26.2,1578.00,1.0,7.6,5.6,4.1,3.3
4U 1705-44,2488,1999-02-16 12:20:39,161785244.4,-3.0,9.0,54.5,239.0 & E_16us_64M_0_1s, ,29.2,544.50,2.0,9.2,6.7,4.9,3.6
4U 1705-44,2501,1999-03-02 10:21:25,162987695.9,-8.5,9.0,57.5,69.5 & E_16us_64M_0_1s, ,27.6,1742.00,1.0,13.5,9.9,7.3,5.3
4U 1705-44,2503,1999-03-04 21:31:39,163200706.4,-5.0,5.5,20.5,24.2 & E_16us_64M_0_1s, ,30.9,616.50,4.0,23.5,17.4,12.9,9.6
4U 1705-44,2504,1999-03-06 23:14:41,163379694.9,-14.0,8.5,40.5,67.1 & E_16us_64M_0_1s, ,29.3,1568.00,2.0,14.4,10.5,7.6,5.5
4U 1705-44,2538,1999-06-04 09:29:15,171106160.4,-2.5,2.0,28.0,192.2 & E_125us_64M_0_1s, ,26.4,1314.25,4.0,8.3,6.1,4.5,3.7
4U 1705-44,2554,1999-07-14 15:14:24,174582870.9,-4.0,7.0,65.0,167.2 & E_125us_64M_0_1s, ,28.3,634.50,2.0,11.3,8.2,6.0,4.4
4U 1705-44,2555,1999-07-31 03:15:45,176008555.9,-10.0,10.0,57.5,35.6 & E_125us_64M_0_1s, ,27.0,669.50,4.0,17.1,12.5,9.1,6.6
4U 1705-44,2602,2000-02-03 01:17:59,192158286.4,-4.5,9.5,65.5,105.6 & E_125us_64M_0_1s, ,28.9,1204.50,2.0,10.8,7.9,5.7,4.2
4U 1705-44,2603,2000-02-07 15:13:30,192554020.9,-8.5,7.0,64.0,77.1 & E_125us_64M_0_1s, ,29.5,1951.00,1.0,11.8,8.6,6.2,4.5
4U 1705-44,2604,2000-02-07 15:20:53,192554460.4,-4.5,7.0,19.0,23.3 & E_125us_64M_0_1s, ,29.0,1801.00,4.0,24.0,17.4,12.9,9.6
4U 1705-44,2605,2000-02-07 15:30:13,192555020.9,-4.5,6.0,15.0,17.0 & E_125us_64M_0_1s, ,28.3,918.50,2.0,30.1,22.5,16.7,12.4
4U 1705-44,2607,2000-02-07 18:35:29,192566139.9,-9.0,7.5,73.5,77.9 & E_125us_64M_0_1s, ,30.5,662.50,4.0,11.5,8.3,6.1,4.5
4U 1705-44,2608,2000-02-07 21:27:52,192576478.9,-3.0,15.5,24.0,11.5 & E_125us_64M_0_1s, ,26.8,1271.50,2.0,38.7,27.9,21.4,16.4
4U 1705-44,2985,2002-04-28 22:12:41,262649572.9,-10.0,10.5,47.0,55.0 & SB_250us_0_13_2s SB_250us_14_35_2s, ,31.5,414.75,4.0,17.9,13.2,9.6,6.9
4U 1705-44,2986,2002-04-29 00:08:10,262656497.9,-7.0,12.5,40.0,45.6 & SB_250us_0_13_2s SB_250us_14_35_2s, ,30.2,215.50,2.0,19.7,14.4,10.6,7.8
4U 1705-44,2987,2002-04-29 01:05:17,262659924.9,-7.5,9.0,56.5,91.1 & SB_250us_0_13_2s SB_250us_14_35_2s, ,30.3,975.50,4.0,13.3,9.8,7.1,5.2
4U 1705-44,2988,2002-04-29 01:55:28,262662933.4,-7.5,11.5,48.0,55.6 & SB_250us_0_13_2s SB_250us_14_35_2s, ,32.6,16.00,1.0,18.2,13.3,9.8,7.4
4U 1705-44,2989,2002-04-29 02:41:03,262665668.9,-6.5,12.0,40.0,68.2 & E_125us_64M_36_1s, ,29.9,625.50,2.0,122.9,92.3,70.5,54.5
4U 1705-44,2990,2002-04-29 03:41:29,262669294.4,-6.5,12.5,39.0,77.2 & SB_250us_0_13_2s SB_250us_14_35_2s, ,29.4,1890.00,4.0,14.6,10.8,7.8,5.8
4U 1705-44,2991,2002-04-29 04:35:53,262672559.4,-6.5,10.0,41.0,77.7 & SB_250us_0_13_2s SB_250us_14_35_2s, ,26.5,1504.00,0.5,15.5,11.2,8.2,6.3
4U 1705-44,2992,2002-04-29 06:29:02,262679348.4,-7.5,10.5,30.0,69.2 & SB_250us_0_13_2s SB_250us_14_35_2s, ,25.5,40.00,0.5,15.5,11.2,8.2,5.9
4U 1705-44,2993,2002-04-29 07:29:46,262682991.4,-6.5,11.0,37.0,65.9 & SB_250us_0_13_2s SB_250us_14_35_2s, ,28.2,787.00,2.0,16.6,12.0,8.8,6.7
4U 1705-44,3009,2002-06-29 19:54:43,267998087.4,-1.5,3.5,21.0,86.6 & SB_250us_0_13_2s SB_250us_14_35_2s, ,27.9,684.00,0.5,12.0,8.7,6.4,5.0
4U 1705-44,3286,2005-05-31 14:09:18,360166164.4,-4.5,2.0,23.0,197.2 & E_125us_64M_0_1s, ,28.3,1888.25,4.0,10.3,7.6,5.5,4.3
4U 1705-44,3289,2005-06-04 09:03:32,360493418.4,-6.0,5.0,26.0,125.4 & E_125us_64M_0_1s, ,32.5,932.50,4.0,12.3,8.9,6.4,4.8
4U 1705-44,3292,2005-06-15 07:50:47,361439453.4,-4.5,10.0,53.5,85.4 & E_125us_64M_0_1s,no burst end,27.6,1768.00,2.0,15.7,11.3,8.3,6.0
4U 1705-44,3294,2005-06-27 17:23:32,362510618.4,-4.0,11.0,39.5,73.7 & E_125us_64M_0_1s,partial GTI,33.7,700.25,4.0,13.5,9.9,7.2,5.2
4U 1705-44,3295,2005-06-29 16:17:48,362679476.9,-7.0,9.0,66.5,67.0 & E_125us_64M_0_1s, ,26.8,753.00,2.0,13.3,9.8,7.1,5.2
4U 1705-44,3296,2005-07-01 03:07:42,362804872.4,-8.5,9.5,72.5,53.7 & E_125us_64M_0_1s, ,36.4,1674.00,0.5,12.5,9.0,6.6,4.8
4U 1705-44,3326,2005-10-07 13:43:10,371310194.9,-7.5,4.5,27.0,181.9 & E_125us_64M_0_1s, ,27.6,878.00,1.0,10.5,7.6,5.5,4.2
4U 1705-44,3329,2005-10-19 11:27:03,372338837.9,-15.0,7.0,34.5,34.2 & E_125us_64M_0_1s, ,26.3,291.50,2.0,28.4,20.5,15.1,11.0
4U 1705-44,3330,2005-10-19 11:40:51,372339657.4,-3.0,8.5,24.0,27.9 & E_125us_64M_0_1s, ,24.6,1611.75,4.0,31.0,22.9,16.7,12.5
4U 1705-44,3332,2005-10-25 21:52:07,372894730.9,-1.5,3.5,29.5,163.3 & E_125us_64M_0_1s, ,26.7,192.00,2.0,10.0,7.4,5.5,4.3
4U 1705-44,3444,2006-11-07 04:50:43,405492649.4,-3.5,5.5,59.0,252.8 & E_125us_64M_0_1s, ,31.6,1132.00,4.0,12.0,8.7,6.5,4.8
4U 1705-44,3570,2007-07-23 08:01:46,427795312.4,-3.5,9.5,58.0,102.4 & E_125us_64M_0_1s, ,29.1,732.50,2.0,14.8,10.7,7.8,5.7
4U 1705-44,3571,2007-07-23 08:07:55,427795680.4,-3.5,7.5,25.0,10.0 & E_125us_64M_0_1s,manual window,25.3,629.00,1.0,58.6,46.1,34.1,26.0
4U 1705-44,3574,2007-07-31 10:35:20,428495725.4,-3.5,10.0,70.5,95.0 & E_125us_64M_0_1s, ,33.4,53.50,2.0,12.3,9.0,6.6,4.8
4U 1705-44,3575,2007-07-31 10:45:33,428496339.4,-3.5,3.0,17.0,21.4 & E_125us_64M_0_1s, ,26.4,1793.75,4.0,28.2,20.4,15.6,11.8
4U 1705-44,3576,2007-08-07 23:42:22,429147751.9,-8.5,11.5,63.0,40.6 & E_125us_64M_0_1s, ,28.5,1418.00,0.5,14.9,10.8,7.8,5.7
4U 1705-44,3579,2007-08-12 02:26:52,429503218.9,-3.5,11.5,30.0,13.2 & E_125us_64M_0_1s,manual window,27.5,124.75,4.0,32.4,24.2,18.0,13.6
4U 1705-44,3584,2007-08-16 19:11:57,429909130.4,-12.0,7.0,49.5,33.9 & E_125us_64M_0_1s,data gaps; frequency covariance,33.7,1502.00,4.0,15.5,11.3,8.5,6.2
4U 1705-44,3655,2008-01-31 19:49:03,444426548.4,-2.5,9.0,62.5,175.0 & E_125us_64M_0_1s, ,27.2,1051.00,2.0,10.6,7.7,5.6,4.2
4U 1705-44,3658,2008-02-05 01:59:00,444794345.4,-2.5,9.0,42.0,144.0 & E_125us_64M_0_1s, ,37.2,90.25,4.0,16.9,12.2,8.9,6.6
4U 1705-44,3665,2008-02-08 20:45:53,445121157.9,-3.0,5.5,24.0,84.6 & E_125us_64M_0_1s, ,26.3,1677.75,4.0,18.7,13.5,9.8,7.7
4U 1705-44,3666,2008-02-08 20:55:53,445121758.9,-3.5,3.5,13.5,24.6 & E_125us_64M_0_1s, ,30.3,1000.00,0.5,39.5,29.7,22.3,16.9
4U 1705-44,3668,2008-02-16 17:34:58,445800903.9,-4.5,10.5,56.0,78.7 & E_125us_64M_0_1s, ,30.7,1806.25,4.0,16.6,12.0,8.7,6.5
4U 1705-44,3775,2008-10-25 10:47:14,467549238.9,-2.5,2.5,25.5,154.6 & E_125us_64M_0_1s, ,33.0,1529.50,4.0,11.8,8.7,6.4,4.9
4U 1705-44,3779,2008-11-06 22:39:10,468628755.9,-3.0,3.0,24.5,250.3 & E_125us_64M_0_1s, ,27.6,1854.00,4.0,11.0,8.2,6.1,4.6
4U 1705-44,3801,2009-02-16 13:01:19,477406884.9,-5.0,2.5,22.5,164.1 & E_125us_64M_0_1s, ,27.3,365.50,2.0,13.3,9.6,7.0,5.5
4U 1705-44,3808,2009-02-28 16:48:44,478457329.9,-3.0,5.5,53.0,243.9 & E_125us_64M_0_1s, ,29.1,261.50,4.0,12.4,9.1,6.6,5.0
4U 1705-44,3809,2009-02-28 16:57:54,478457879.4,-5.0,3.0,8.0,6.4 & E_125us_64M_0_1s,manual window,26.5,1690.50,2.0,115.2,86.5,70.1,58.9
4U 1705-44,3810,2009-03-08 18:03:50,479153036.4,-4.5,8.5,60.0,152.1 & E_125us_64M_0_1s, ,33.2,481.00,4.0,12.8,9.2,6.7,5.0
4U 1705-44,3814,2009-03-24 13:50:12,480520222.4,-7.5,6.0,15.0,17.6 & E_125us_64M_0_1s, ,26.4,1733.25,4.0,51.3,38.1,27.7,21.9
4U 1705-44,3815,2009-03-24 14:06:11,480521175.9,-2.5,5.0,25.5,67.2 & E_125us_64M_0_1s, ,26.5,388.50,2.0,25.3,18.6,13.7,10.4
4U 1705-44,3817,2009-04-01 18:21:55,481227727.4,-11.0,9.5,34.0,27.0 & E_125us_64M_0_1s, ,33.6,1114.75,4.0,27.2,20.0,14.5,10.6
4U 1705-44,3842,2009-07-14 21:53:36,490226020.9,-2.5,3.0,19.0,88.8 & SB_125us_0_249_1s, ,26.0,1953.50,2.0,14.7,11.1,8.2,6.5
4U 1705-44,3846,2009-08-13 06:17:35,492761861.9,-6.0,3.0,19.5,137.2 & SB_125us_0_249_1s, ,24.5,1725.50,2.0,14.8,10.9,8.0,6.1
4U 1705-44,3847,2009-08-19 05:17:38,493276663.4,-2.5,3.0,47.5,381.7 & SB_125us_0_249_1s, ,33.3,1665.50,2.0,8.3,6.0,4.5,3.6
4U 1705-44,3850,2009-08-31 02:58:43,494305128.9,-4.5,3.0,24.5,136.7 & SB_125us_0_249_1s, ,28.7,1889.50,2.0,13.5,9.7,7.1,5.5
4U 1705-44,3871,2009-10-14 02:05:07,498103512.4,-5.5,2.0,20.0,130.4 & SB_125us_0_249_1s, ,26.1,1763.75,4.0,14.8,10.9,8.2,6.8
4U 1705-44,3873,2009-11-13 00:47:54,500690879.4,-2.5,6.5,39.5,188.2 & SB_125us_0_249_1s, ,27.7,737.50,4.0,16.2,11.9,8.7,6.4
4U 1705-44,3879,2009-11-19 23:36:42,501291408.9,-4.0,2.0,2.0,185.6 & SB_125us_0_249_1s,no burst end,25.7,1013.25,4.0,13.7,10.0,7.3,5.4
4U 1705-44,3908,2010-02-23 21:48:29,509579314.4,-4.5,3.5,16.0,60.6 & SB_125us_0_249_1s, ,28.2,1238.50,2.0,23.2,16.9,12.3,9.7
4U 1705-44,3909,2010-03-03 19:50:51,510263456.9,-3.5,4.5,45.0,247.7 & SB_125us_0_249_1s, ,37.3,647.50,2.0,12.3,8.9,6.4,4.9
4U 1705-44,3914,2010-03-11 19:27:51,510953276.4,-2.5,9.0,62.5,140.8 & SB_125us_0_249_1s, ,28.3,792.00,0.5,13.9,10.0,7.4,5.5
4U 1705-44,3918,2010-03-23 04:27:07,511936034.9,-6.5,9.0,55.5,91.2 & SB_125us_0_249_1s, ,27.5,278.50,2.0,17.1,12.6,9.2,6.6
4U 1705-44,3920,2010-03-27 03:00:10,512276417.9,-9.5,5.0,23.0,100.8 & SB_125us_0_249_1s, ,26.2,1999.50,4.0,15.8,11.4,8.3,6.2
4U 1705-44,3922,2010-04-04 08:00:57,512985666.4,-10.0,3.0,23.5,119.4 & SB_125us_0_249_1s, ,34.0,111.50,4.0,14.8,10.8,8.0,6.3
4U 1705-44,3925,2010-05-14 22:53:18,516495205.4,-4.5,11.5,64.0,64.8 & SB_125us_0_249_1s, ,26.3,209.00,1.0,24.5,17.8,13.1,9.5
4U 1705-44,3931,2010-05-18 21:03:29,516834215.9,-4.0,11.0,60.5,77.2 & SB_125us_0_249_1s, ,29.7,1020.50,2.0,15.3,11.2,8.1,6.0
4U 1705-44,3935,2010-05-22 14:41:26,517156893.4,-7.0,11.5,48.0,52.2 & SB_125us_0_249_1s, ,30.3,300.00,0.5,21.5,15.6,11.5,8.5
4U 1705-44,3941,2010-06-19 17:09:06,519584951.9,-4.5,2.5,9.0,48.8 & SB_125us_0_249_1s, ,28.4,1914.00,1.0,28.9,20.8,15.2,11.7
4U 1705-44,3950,2010-07-29 06:30:35,523002639.9,-2.0,2.5,3.0,148.6 & SB_125us_0_249_1s,no burst end,23.7,1455.75,4.0,15.3,11.0,8.3,6.6
4U 1705-44,3954,2010-08-18 10:58:14,524746699.4,-2.5,3.0,16.5,74.4 & SB_125us_0_249_1s, ,27.4,986.00,0.5,14.4,10.4,7.7,5.9
4U 1705-44,8221,2011-05-27 21:15:03,549148510.9,-3.5,12.0,44.0,55.3 & SB_125us_0_249_1s, ,29.3,1172.50,2.0,24.6,17.9,12.9,9.4
XTE J1709-267,2957,2002-01-26 01:36:11,254626575.9,-5.5,2.5,18.0,56.7 & E_125us_64M_0_1s, ,31.2,1414.50,2.0,17.2,12.4,9.7,7.9
XTE J1709-267,2959,2002-01-30 04:16:02,254981770.9,-6.0,2.5,14.5,75.2 & E_125us_64M_0_1s, ,26.4,1655.50,4.0,14.1,10.2,8.0,6.8
XTE J1709-267,2962,2002-02-07 01:12:03,255661927.9,-4.5,3.5,19.5,59.3 & E_125us_64M_0_1s, ,25.1,1770.00,1.0,17.2,12.5,9.2,7.2
XTE J1710-281,2511,1999-03-14 01:23:28,163992212.4,-1.5,2.5,3.5,6.5 & GoodXenon_2s, ,20.2,1164.00,1.0,120.0,94.5,74.9,62.5
XTE J1710-281,2548,1999-06-30 16:33:56,173378046.9,-9.0,4.5,26.5,60.2 & GoodXenon_2s, ,26.0,1115.75,4.0,26.3,19.2,14.2,10.7
XTE J1710-281,2594,1999-11-10 23:54:06,184895654.4,-7.5,9.0,59.5,33.4 & GoodXenon_2s, ,33.2,1044.00,0.5,39.6,29.0,21.7,15.8
XTE J1710-281,2595,1999-11-11 00:04:14,184896263.4,-7.0,1.0,12.0,7.2 & GoodXenon_2s,manual window,26.7,118.00,2.0,113.2,88.5,66.6,49.3
XTE J1710-281,2752,2001-08-12 09:06:46,240224811.4,-2.0,1.5,36.0,175.0 & E_125us_64M_0_1s, ,27.5,1261.50,2.0,14.0,10.3,7.9,6.8
XTE J1710-281,2753,2001-08-12 15:33:45,240248031.4,-5.5,2.5,14.5,48.2 & E_125us_64M_0_1s, ,26.2,326.00,2.0,33.1,24.0,17.9,14.0
XTE J1710-281,2754,2001-08-12 23:01:05,240274874.4,-7.5,6.0,27.5,55.8 & E_125us_64M_0_1s, ,28.0,166.25,4.0,30.8,22.7,16.4,11.9
XTE J1710-281,2878,2001-11-04 20:55:02,247524911.4,-7.0,7.0,26.5,26.9 & E_125us_64M_0_1s, ,26.1,1363.75,4.0,41.9,31.7,23.3,17.1
XTE J1710-281,2908,2002-01-11 09:36:46,253359420.4,-11.5,2.5,60.0,17.9 & E_125us_64M_0_1s,manual window,31.5,289.75,4.0,58.7,43.6,32.3,24.2
XTE J1710-281,3025,2002-09-22 22:49:19,275352565.9,-5.0,7.5,59.5,60.0 & E_125us_64M_0_1s, ,28.1,1682.25,4.0,29.0,21.3,15.6,11.3
XTE J1710-281,3026,2002-09-23 06:26:44,275380008.9,-3.5,9.0,39.0,56.7 & E_125us_64M_0_1s, ,26.4,1501.75,4.0,29.8,22.6,16.9,12.6
XTE J1710-281,3122,2003-08-03 19:14:42,302555692.9,-11.0,9.0,41.5,30.0 & GoodXenon_2s, ,28.4,168.75,4.0,42.1,33.0,24.5,18.3
XTE J1710-281,3123,2003-08-07 02:08:00,302839688.9,-7.5,8.5,47.5,23.5 & GoodXenon_2s, ,34.4,20.00,1.0,44.9,33.3,24.2,18.0
XTE J1710-281,3124,2003-08-07 15:36:38,302888207.9,-7.0,5.5,37.5,30.4 & GoodXenon_2s, ,26.4,1110.75,4.0,45.8,33.4,25.4,19.0
XTE J1710-281,3235,2004-11-07 05:08:54,342421745.4,-9.5,1.5,49.0,20.0 & GoodXenon_2s, ,34.3,1335.00,1.0,53.6,40.1,31.1,23.6
XTE J1710-281,3339,2005-11-05 04:35:18,373782923.9,-4.5,1.5,30.0,5.3 & GoodXenon_2s,manual window,27.8,670.50,4.0,151.2,113.8,84.8,74.7
XTE J1710-281,3340,2005-11-05 07:55:12,373794921.9,-6.5,6.5,25.5,27.4 & GoodXenon_2s, ,25.2,230.25,4.0,44.4,33.4,24.8,18.5
XTE J1710-281,3422,2006-09-15 05:09:04,400914550.4,-4.5,8.5,50.0,23.6 & GoodXenon_2s,manual window,32.4,1940.25,4.0,52.9,39.7,29.1,21.5
XTE J1710-281,3423,2006-09-15 05:18:24,400915110.9,-3.5,0.5,16.0,6.8 & GoodXenon_2s,manual window,27.2,1379.75,4.0,117.1,88.2,69.7,57.1
XTE J1710-281,3424,2006-09-15 05:26:36,400915600.9,-1.5,2.5,14.0,12.7 & GoodXenon_2s, ,24.8,726.00,4.0,76.6,59.3,44.3,32.8
XTE J1710-281,3428,2006-09-21 04:18:40,401429928.9,-7.0,6.0,50.0,15.4 & GoodXenon_2s,manual window,29.7,653.50,4.0,71.2,54.4,39.8,31.0
XTE J1710-281,3458,2007-01-12 17:32:06,411240730.9,-2.0,1.5,19.5,101.4 & GoodXenon_2s, ,29.3,401.75,4.0,19.6,14.5,11.3,9.6
XTE J1710-281,3459,2007-01-12 20:51:58,411252723.9,-5.0,4.5,11.0,22.5 & GoodXenon_2s, ,27.8,44.25,4.0,47.2,35.0,25.6,19.5
XTE J1710-281,3475,2007-03-04 14:36:52,415636616.4,-2.0,1.5,13.5,73.7 & GoodXenon_2s,imperfect LC model; frequency covariance,24.5,698.00,2.0,33.2,24.2,19.1,16.5
XTE J1710-281,3476,2007-03-05 18:22:02,415736525.9,-1.5,1.0,27.0,107.4 & GoodXenon_2s, ,37.4,589.00,4.0,21.8,16.0,12.7,11.5
XTE J1710-281,3535,2007-05-28 15:09:52,422982597.9,-3.0,2.0,10.0,29.0 & GoodXenon_2s, ,31.8,1107.75,4.0,44.3,32.6,25.3,20.7
XTE J1710-281,3536,2007-05-28 16:29:32,422987376.9,-3.5,2.5,15.0,41.6 & GoodXenon_2s, ,27.2,1172.00,4.0,36.3,26.6,19.9,15.7
XTE J1710-281,3594,2007-09-11 03:33:14,432099205.4,-9.0,3.0,40.0,14.4 & GoodXenon_2s,manual window,31.5,1522.50,2.0,73.0,55.0,40.6,30.2
XTE J1710-281,3596,2007-09-14 03:57:24,432359855.4,-10.0,6.0,29.5,15.1 & GoodXenon_2s, ,27.0,1316.00,2.0,64.8,49.2,36.6,28.0
XTE J1710-281,3598,2007-09-14 05:16:58,432364628.9,-9.5,3.0,40.0,7.8 & GoodXenon_2s,manual window,26.3,832.00,2.0,115.9,86.5,66.8,49.8
XTE J1710-281,3599,2007-09-14 06:41:26,432369697.4,-12.0,3.5,24.0,6.7 & GoodXenon_2s,manual window,26.1,1749.00,4.0,118.9,88.3,67.0,50.1
XTE J1710-281,3597,2007-09-14 08:19:06,432375556.9,-8.5,6.5,24.0,12.2 & GoodXenon_2s,manual window,26.4,1626.00,4.0,80.7,60.3,43.9,32.9
XTE J1710-281,3633,2007-11-06 23:17:14,437008639.4,-4.5,3.0,12.5,27.8 & GoodXenon_2s, ,27.9,550.00,2.0,43.2,31.4,23.0,17.8
XTE J1710-281,3632,2007-11-06 23:26:04,437009169.4,-2.0,4.5,19.5,52.6 & GoodXenon_2s, ,26.8,1674.50,2.0,30.1,22.3,17.1,13.4
XTE J1710-281,3889,2010-01-12 20:34:08,505946054.4,-5.5,8.0,50.0,22.2 & GoodXenon_2s,manual window,29.7,566.00,0.5,57.1,42.2,33.1,25.3
XTE J1710-281,3952,2010-08-07 04:50:40,523774234.4,-5.0,8.0,29.0,21.7 & GoodXenon_2s, ,28.3,1140.50,4.0,53.8,41.6,30.9,22.8
XTE J1710-281,3968,2010-10-08 23:22:40,529197765.9,-9.5,5.0,13.5,19.5 & GoodXenon_2s, ,28.8,1092.50,2.0,66.3,49.9,37.1,27.4
XTE J1710-281,3969,2010-10-08 23:29:36,529198167.4,-4.5,5.5,11.5,14.6 & GoodXenon_2s, ,24.7,916.50,4.0,78.7,60.9,45.5,33.8
XTE J1710-281,3971,2010-10-10 20:48:32,529361315.9,-9.0,7.0,39.0,18.5 & GoodXenon_2s, ,30.2,212.00,2.0,58.5,45.3,33.2,24.1
XTE J1710-281,8117,2010-10-31 10:36:51,531139022.9,-7.0,4.0,22.5,48.6 & GoodXenon_2s, ,33.1,1530.75,4.0,36.5,26.8,19.6,14.8
XTE J1710-281,8149,2010-11-07 03:15:29,531717343.4,-8.0,2.5,70.0,23.6 & GoodXenon_2s,manual window,29.9,1757.25,4.0,55.3,42.2,32.0,25.0
XTE J1710-281,8154,2010-11-08 06:59:39,531817188.9,-5.0,8.5,80.0,35.2 & GoodXenon_2s,manual window,29.6,1596.50,2.0,44.4,33.6,25.0,18.3
XTE J1710-281,8200,2011-01-12 23:25:41,537492352.4,-6.5,6.5,27.0,20.3 & GoodXenon_2s, ,27.3,770.00,0.5,70.5,53.3,40.8,29.8
XTE J1710-281,8235,2011-07-24 06:19:05,554105961.9,-10.5,3.5,21.0,17.6 & GoodXenon_2s, ,27.6,804.25,4.0,64.8,47.7,36.0,26.2
XTE J1710-281,8236,2011-07-24 08:14:23,554112876.4,-8.5,2.5,16.0,19.1 & GoodXenon_2s, ,25.3,489.50,4.0,60.2,44.4,35.5,26.3
IGR J17191-2821,3513,2007-05-04 02:32:06,420863530.4,-2.0,4.0,32.5,129.7 & E_125us_64M_0_1s, ,58.3,293.75,4.0,14.2,10.4,7.7,5.8
IGR J17191-2821,3515,2007-05-07 02:39:38,421123182.9,-2.5,4.5,30.0,132.6 & E_125us_64M_0_1s, ,28.4,294.00,2.0,12.6,9.2,6.7,5.2
IGR J17191-2821,3516,2007-05-07 05:51:11,421134675.4,-1.5,3.5,33.5,144.7 & E_125us_64M_0_1s, ,27.3,130.00,0.5,13.5,9.8,7.2,5.7
IGR J17191-2821,3518,2007-05-08 17:08:52,421261737.9,-3.0,4.0,38.0,192.8 & E_125us_64M_0_1s, ,62.0,294.00,4.0,11.0,7.9,5.8,4.4
IGR J17191-2821,3519,2007-05-08 20:38:44,421274328.4,-2.0,4.5,31.0,131.3 & E_125us_64M_0_1s, ,25.6,864.50,2.0,15.2,11.3,8.3,6.4
4U 1722-30,2254,1996-11-08 07:00:31,90054058.9,-25.0,16.0,203.5,255.5 & E_16us_64M_0_8s,manual window; data gaps; frequency covariance,32.3,1183.25,4.0,5.4,4.2,4.0,4.3
4U 1722-30,3164,2004-02-23 09:38:01,320146685.9,-4.0,3.0,41.0,249.2 & E_125us_64M_0_1s, ,26.3,1122.00,2.0,8.0,5.8,4.2,3.2
4U 1722-30,3199,2004-05-22 05:14:19,327820464.4,-2.0,5.0,60.5,451.2 & E_125us_64M_0_1s,imperfect LC model,36.5,22.00,0.5,6.5,4.8,3.4,2.5
4U 1722-30,3674,2008-03-01 16:18:03,447005901.4,-15.0,5.5,5.5,246.2 & E_125us_64M_0_1s,no burst end,28.2,1263.00,2.0,8.4,6.0,4.4,3.2
4U 1728-34,2204,1996-02-15 17:58:13,67024697.9,-2.0,4.0,53.5,433.8 & SB_125us_0_249_1s, ,29.5,363.00,2.0,5.1,3.7,2.7,2.0
4U 1728-34,2205,1996-02-15 21:10:21,67036225.9,-1.5,4.0,56.0,451.0 & SB_125us_0_249_1s, ,40.1,363.00,2.0,4.8,3.5,2.6,2.0
4U 1728-34,2206,1996-02-16 03:57:11,67060636.4,-4.0,3.0,32.5,277.3 & SB_125us_0_249_1s, ,30.9,1726.00,2.0,6.4,4.7,3.5,2.8
4U 1728-34,2207,1996-02-16 06:51:10,67071074.4,-1.5,4.5,46.0,387.5 & SB_125us_0_249_1s, ,67.3,363.50,4.0,5.2,3.8,2.8,2.2
4U 1728-34,2208,1996-02-16 10:00:47,67082450.9,-1.5,3.5,42.5,363.9 & SB_125us_0_249_1s, ,119.4,363.75,4.0,5.1,3.8,2.8,2.2
4U 1728-34,2209,1996-02-16 19:27:13,67116437.4,-1.5,3.5,49.0,417.8 & SB_125us_0_249_1s, ,46.3,363.50,2.0,5.0,3.7,2.8,2.2
4U 1728-34,2210,1996-02-18 17:31:52,67282316.9,-1.5,3.5,40.0,422.7 & SB_125us_0_249_1s, ,52.1,363.00,2.0,4.9,3.6,2.6,2.0
4U 1728-34,2211,1996-02-18 21:28:52,67296536.9,-4.5,3.5,44.5,459.7 & SB_125us_0_249_1s, ,31.6,446.00,1.0,4.8,3.5,2.6,2.0
4U 1728-34,2212,1996-02-22 23:09:13,67648158.4,-3.0,4.0,66.0,480.5 & E_16us_16M_0_1s,data gaps; frequency covariance,31.9,755.75,4.0,4.8,4.4,3.3,2.5
4U 1728-34,2213,1996-02-24 05:46:25,67758390.9,-2.5,4.0,60.0,496.4 & SB_125us_0_249_1s, ,27.7,23.50,2.0,4.7,3.4,2.5,1.8
4U 1728-34,2214,1996-02-24 17:51:50,67801915.9,-2.5,3.5,47.0,399.7 & SB_125us_0_249_1s, ,29.2,1182.00,4.0,4.6,3.4,2.4,1.8
4U 1728-34,2215,1996-02-25 23:17:08,67907832.9,-2.5,4.5,59.0,410.0 & SB_125us_0_249_1s, ,30.1,1114.50,4.0,4.7,3.4,2.4,1.8
4U 1728-34,2321,1997-07-17 05:14:34,111734078.4,-1.5,3.0,24.5,230.5 & E_16us_64M_0_1s, ,27.1,1011.25,4.0,8.1,5.9,4.3,3.4
4U 1728-34,2346,1997-09-19 12:32:58,117289983.4,-2.5,4.0,45.5,218.3 & E_16us_64M_0_1s,data gaps; imperfect LC model,43.2,363.00,2.0,6.1,5.1,3.7,2.8
4U 1728-34,2347,1997-09-20 10:08:53,117367737.4,-2.5,4.0,34.5,171.2 & E_16us_64M_0_1s, ,197.3,363.50,2.0,7.8,5.8,4.2,3.2
4U 1728-34,2348,1997-09-21 15:45:31,117474335.4,-1.5,3.5,25.0,209.7 & E_16us_64M_0_1s,data gaps,33.6,362.50,2.0,6.4,4.8,3.7,2.8
4U 1728-34,2349,1997-09-21 18:11:07,117483071.4,-1.5,4.5,30.0,203.0 & E_16us_64M_0_1s,data gaps,69.6,362.00,1.0,6.7,5.3,3.9,2.9
4U 1728-34,2350,1997-09-22 06:42:53,117528178.9,-2.5,4.0,40.5,151.5 & E_16us_64M_0_1s, ,217.5,363.50,2.0,8.1,5.9,4.3,3.2
4U 1728-34,2351,1997-09-26 14:44:12,117902656.9,-2.5,4.0,50.5,295.0 & E_16us_64M_0_1s,data gaps,30.8,638.75,4.0,6.4,4.9,3.6,2.7
4U 1728-34,2352,1997-09-26 17:29:50,117912594.4,-14.0,1.5,23.0,253.7 & E_16us_64M_0_1s, ,30.9,362.00,4.0,6.7,5.2,4.1,3.6
4U 1728-34,2353,1997-09-27 11:19:09,117976753.9,-3.5,3.0,54.5,580.4 & E_16us_64M_0_1s,data gaps; frequency covariance,34.7,14.50,4.0,4.9,3.9,3.1,2.5
4U 1728-34,2354,1997-09-27 15:54:06,117993249.9,-1.5,4.0,54.5,455.7 & E_16us_64M_0_1s,data gaps; frequency covariance,32.8,116.75,4.0,4.9,4.6,3.6,2.6
4U 1728-34,2359,1998-01-30 18:35:06,128802911.4,-2.5,3.0,14.5,52.4 & E_16us_64M_0_1s, ,25.8,1864.00,0.5,9.2,6.7,4.9,3.7
4U 1728-34,2370,1998-02-02 18:52:01,129063125.9,-2.0,4.0,25.5,137.0 & E_16us_64M_0_1s, ,26.8,1750.00,2.0,8.1,5.8,4.3,3.3
4U 1728-34,2429,1998-09-30 10:08:57,149767741.9,-2.0,4.0,40.5,230.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,28.2,354.50,2.0,6.3,4.6,3.4,2.6
4U 1728-34,2434,1998-10-24 02:32:30,151813955.4,-2.0,3.0,32.0,201.9 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,25.2,1532.50,2.0,6.8,5.0,3.7,2.8
4U 1728-34,2435,1998-11-01 03:47:57,152509681.9,-2.0,3.5,40.5,215.7 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,26.7,1832.50,2.0,6.7,4.8,3.6,2.7
4U 1728-34,2436,1998-11-01 06:59:14,152521159.4,-3.5,3.0,37.5,235.0 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,27.1,1916.00,4.0,6.0,4.4,3.3,2.5
4U 1728-34,2437,1998-11-02 22:43:02,152664186.9,-2.5,4.0,36.5,216.9 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,31.6,124.50,2.0,6.2,4.5,3.4,2.6
4U 1728-34,2438,1998-11-03 02:02:26,152676151.9,-2.5,3.5,39.0,224.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,29.2,938.50,4.0,6.3,4.6,3.4,2.6
4U 1728-34,2447,1998-11-10 19:33:41,153344025.9,-1.5,3.5,34.5,257.9 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,27.9,1555.50,4.0,7.1,5.2,3.7,2.8
4U 1728-34,2448,1998-11-11 00:37:35,153362259.9,-2.0,3.5,36.0,255.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,28.7,1442.00,1.0,6.5,4.8,3.6,2.8
4U 1728-34,2449,1998-11-11 16:20:39,153418844.4,-2.5,3.0,39.5,273.3 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,28.7,967.50,2.0,6.6,4.8,3.5,2.7
4U 1728-34,2450,1998-11-11 19:32:07,153430330.9,-1.5,4.0,40.5,292.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,28.7,1339.25,4.0,6.1,4.4,3.4,2.6
4U 1728-34,2451,1998-11-12 00:19:57,153447601.4,-3.0,3.5,40.0,286.2 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,27.8,367.25,4.0,6.6,4.8,3.5,2.7
4U 1728-34,2453,1998-11-16 10:10:28,153828632.4,-1.5,4.5,37.5,409.9 & E_125us_64M_24_1s, ,28.1,18.00,1.0,7.3,5.3,3.8,3.0
4U 1728-34,2454,1998-11-16 16:09:06,153850150.4,-1.5,3.5,37.0,409.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,30.2,13.50,2.0,5.5,3.9,3.0,2.4
4U 1728-34,2455,1998-11-17 07:30:36,153905440.4,-3.0,3.0,38.0,328.7 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,27.1,1018.00,0.5,6.7,4.9,3.6,2.9
4U 1728-34,2456,1998-11-17 13:44:09,153927853.4,-1.5,4.0,44.0,362.6 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,31.1,14.50,2.0,5.7,4.2,3.1,2.5
4U 1728-34,2466,1999-01-17 06:12:05,159171130.4,-2.5,3.5,39.0,304.9 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s,partial GTI,30.3,272.00,4.0,17.1,12.4,9.2,7.2
4U 1728-34,2471,1999-01-18 23:46:36,159320801.4,-3.0,4.0,47.5,269.4 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,28.9,1200.25,4.0,6.4,4.7,3.4,2.6
4U 1728-34,2472,1999-01-20 03:26:32,159420396.9,-2.0,3.0,33.5,251.4 & E_125us_64M_0_1s,data gaps; frequency covariance,31.1,839.00,4.0,4.9,3.7,3.0,2.5
4U 1728-34,2473,1999-01-22 06:24:42,159603886.4,-2.0,4.0,45.0,292.9 & E_125us_64M_0_1s,data gaps,30.5,246.00,1.0,5.2,4.5,3.5,2.6
4U 1728-34,2474,1999-01-23 23:49:02,159752947.4,-3.0,3.0,39.0,281.3 & E_125us_64M_0_1s,data gaps,30.9,1486.00,2.0,5.5,4.7,3.6,2.6
4U 1728-34,2475,1999-01-24 08:35:55,159784559.9,-2.0,3.5,40.5,272.2 & E_125us_64M_0_1s,data gaps,28.9,805.00,1.0,5.8,4.6,3.4,2.6
4U 1728-34,2476,1999-01-26 00:01:40,159926505.4,-3.0,3.5,42.5,371.8 & E_125us_64M_0_1s,data gaps; frequency covariance,36.4,381.00,1.0,4.9,4.2,3.3,2.6
4U 1728-34,2477,1999-01-26 03:07:03,159937628.4,-2.5,4.0,44.0,372.1 & E_125us_64M_0_1s,data gaps,32.4,1350.50,2.0,5.5,4.8,3.5,2.6
4U 1728-34,2478,1999-01-27 23:45:31,160098334.9,-3.0,4.0,42.0,348.2 & E_125us_64M_0_1s,data gaps,27.3,1416.00,2.0,5.1,4.9,3.6,2.7
4U 1728-34,2479,1999-01-28 03:22:34,160111359.4,-2.5,4.0,44.0,367.5 & E_125us_64M_0_1s,data gaps; frequency covariance,25.8,1068.25,4.0,4.9,3.8,3.1,2.5
4U 1728-34,2480,1999-01-30 23:38:45,160357129.4,-2.0,3.5,45.0,385.1 & E_125us_64M_0_1s,data gaps,31.3,1244.25,4.0,5.0,4.3,3.4,2.6
4U 1728-34,2481,1999-01-31 22:02:00,160437724.9,-1.5,5.0,42.0,391.8 & E_125us_64M_0_1s,data gaps,82.3,363.00,1.0,5.2,4.9,3.6,2.7
4U 1728-34,2482,1999-02-01 01:58:43,160451927.9,-2.5,4.0,38.0,434.7 & E_125us_64M_0_1s,data gaps,26.1,568.50,2.0,5.1,4.6,3.5,2.7
4U 1728-34,2485,1999-02-04 22:31:25,160785089.4,-2.0,4.5,50.0,420.7 & E_125us_64M_0_1s,data gaps; frequency covariance,58.2,363.00,1.0,4.9,3.7,3.1,2.5
4U 1728-34,2498,1999-02-27 19:00:36,162759640.9,-2.0,4.0,51.5,458.3 & E_125us_64M_0_1s,data gaps; frequency covariance,28.0,264.00,0.5,4.8,3.8,3.0,2.4
4U 1728-34,2499,1999-02-28 04:51:35,162795100.9,-3.0,3.0,58.5,458.0 & E_125us_64M_0_1s,data gaps; frequency covariance,31.5,1224.00,4.0,4.8,4.0,3.1,2.4
4U 1728-34,2500,1999-03-01 18:59:49,162932394.9,-2.5,4.0,48.0,394.2 & E_125us_64M_0_1s,data gaps; frequency covariance,30.1,934.00,1.0,4.8,4.4,3.3,2.5
4U 1728-34,2502,1999-03-03 01:07:06,163040830.9,-2.0,3.5,54.0,450.6 & E_125us_64M_0_1s,data gaps; frequency covariance,32.4,747.50,2.0,4.8,3.8,3.0,2.4
4U 1728-34,2515,1999-03-31 15:14:29,165510874.4,-2.5,3.0,30.5,214.0 & E_16us_64M_0_1s, ,33.0,822.00,1.0,7.2,5.2,3.8,2.9
4U 1728-34,2549,1999-06-30 19:50:14,173389819.4,-2.0,4.0,53.0,384.8 & E_125us_64M_0_1s,data gaps,28.9,1387.00,2.0,6.2,4.6,3.4,2.5
4U 1728-34,2553,1999-07-10 10:07:29,174218854.4,-2.5,4.5,57.0,393.0 & E_125us_64M_0_1s,data gaps; frequency covariance,30.9,794.50,2.0,4.8,3.7,3.0,2.4
4U 1728-34,2561,1999-08-19 09:33:48,177672834.4,-3.0,3.0,37.0,143.4 & E_125us_64M_0_1s,data gaps; frequency covariance,51.8,363.00,4.0,8.0,5.8,4.3,4.9
4U 1728-34,2562,1999-08-19 12:09:22,177682166.9,-2.0,5.0,39.0,112.1 & E_125us_64M_0_1s, ,127.2,363.50,2.0,8.5,6.2,4.6,3.4
4U 1728-34,2563,1999-08-19 14:00:44,177688848.9,-1.5,3.0,29.0,95.4 & E_125us_64M_0_1s, ,28.5,363.00,2.0,9.6,7.0,5.3,4.3
4U 1728-34,2564,1999-08-19 15:46:58,177695221.9,-1.5,4.0,28.5,139.3 & E_125us_64M_0_1s, ,142.6,363.75,4.0,9.2,6.8,5.2,4.1
4U 1728-34,2565,1999-08-20 05:54:45,177746090.4,-2.0,4.5,30.0,142.2 & E_125us_64M_0_1s, ,105.2,363.50,2.0,8.1,6.0,4.4,3.5
4U 1728-34,2574,1999-09-22 00:19:36,180577180.4,-1.5,4.5,44.5,373.4 & E_125us_64M_0_1s,data gaps,31.3,1096.75,4.0,6.4,4.6,3.4,2.6
4U 1728-34,2575,1999-09-22 05:14:11,180594855.9,-2.5,4.5,58.0,419.4 & E_125us_64M_0_1s,data gaps,33.5,22.00,0.5,6.5,4.8,3.5,2.6
4U 1728-34,2589,1999-10-12 13:49:27,182353773.9,-3.5,4.5,28.5,119.5 & E_16us_64M_0_1s, ,28.2,709.00,2.0,8.3,5.9,4.3,3.1
4U 1728-34,2613,2000-03-25 20:51:16,196635080.9,-2.5,3.5,35.0,280.5 & E_125us_64M_0_1s,data gaps,26.7,1667.25,4.0,5.9,4.5,3.4,2.6
4U 1728-34,2617,2000-04-23 04:52:42,199083167.9,-3.0,4.0,66.0,481.2 & E_125us_64M_0_1s,data gaps; frequency covariance,28.5,1169.50,4.0,4.8,3.9,3.1,2.4
4U 1728-34,2618,2000-04-23 16:17:00,199124224.9,-2.0,4.0,54.5,429.3 & E_125us_64M_0_1s,data gaps; frequency covariance,27.5,616.00,2.0,4.8,3.8,3.0,2.4
4U 1728-34,2620,2000-05-27 17:06:01,202064766.4,-3.0,3.5,53.5,439.9 & E_125us_64M_0_1s,data gaps,29.8,1986.00,0.5,5.2,4.4,3.2,2.5
4U 1728-34,2621,2000-05-31 08:09:11,202378156.4,-2.0,4.0,52.5,352.0 & E_125us_64M_0_1s,data gaps,27.7,36.75,4.0,5.8,4.5,3.4,2.5
4U 1728-34,2622,2000-06-02 11:30:08,202563013.9,-2.5,3.5,54.5,377.9 & E_125us_64M_0_1s,data gaps,32.1,18.50,4.0,5.9,4.6,3.4,2.5
4U 1728-34,2640,2000-07-21 05:53:24,206776410.4,-3.5,3.5,52.0,369.6 & E_16us_64M_0_1s, ,33.7,108.50,2.0,7.6,5.5,4.0,3.0
4U 1728-34,2703,2001-02-02 22:42:21,223771345.9,-2.0,4.0,61.0,585.3 & E_125us_64M_0_1s,data gaps,27.0,1961.00,1.0,5.4,4.5,3.3,2.5
4U 1728-34,2706,2001-02-09 03:01:26,224305293.9,-5.0,6.5,76.5,437.5 & E_125us_64M_0_1s,data gaps,27.4,1824.00,1.0,5.0,4.2,3.2,2.4
4U 1728-34,2707,2001-02-27 16:22:05,225908530.9,-2.5,3.5,33.0,223.0 & E_16us_64M_0_1s, ,25.8,1102.75,4.0,7.4,5.4,3.9,2.9
4U 1728-34,2715,2001-04-08 14:42:54,229358578.4,-2.0,4.0,40.0,400.4 & E_125us_64M_0_1s,data gaps,30.5,363.25,4.0,5.3,4.0,3.2,2.5
4U 1728-34,2716,2001-04-09 02:05:25,229399529.4,-1.5,4.0,50.0,405.3 & E_125us_64M_0_1s,data gaps,27.2,1090.00,2.0,5.4,4.4,3.5,2.6
4U 1728-34,2720,2001-04-25 10:30:37,230812243.9,-3.5,4.0,40.0,282.0 & E_125us_64M_0_1s,data gaps,29.9,10.50,2.0,5.9,4.5,3.4,2.5
4U 1728-34,2721,2001-04-25 16:41:25,230834491.4,-3.0,4.5,48.5,290.9 & E_125us_64M_0_1s,data gaps; imperfect LC model,32.5,16.50,4.0,5.9,4.8,3.5,2.5
4U 1728-34,2729,2001-05-27 09:47:31,233574455.9,-2.0,4.0,43.5,297.2 & SB_125us_0_249_1s, ,29.4,21.25,4.0,6.0,4.4,3.2,2.4
4U 1728-34,4175,2001-06-01 09:49:58,234006603.9,-3.0,4.0,38.0,270.0 & SB_125us_0_249_1s, ,30.8,263.50,2.0,9.9,7.1,5.2,3.9
4U 1728-34,2746,2001-07-22 06:05:05,238399511.4,-3.0,4.5,72.5,579.9 & E_125us_64M_0_1s,data gaps,32.6,1949.00,2.0,5.1,4.4,3.3,2.5
4U 1728-34,2747,2001-07-22 14:01:49,238428113.9,-2.5,4.5,67.0,551.5 & E_125us_64M_0_1s,data gaps,31.3,930.00,1.0,5.3,4.1,3.1,2.4
4U 1728-34,2764,2001-09-17 22:15:24,243382528.9,-1.5,4.0,34.5,286.6 & E_16us_64M_0_1s, ,39.6,362.50,2.0,8.7,6.3,4.6,3.5
4U 1728-34,2869,2001-10-18 03:33:29,245993613.9,-2.0,5.0,59.5,444.7 & E_125us_64M_0_1s,data gaps,73.8,363.50,4.0,5.7,4.8,3.5,2.6
4U 1728-34,2870,2001-10-18 09:26:09,246014773.4,-2.0,4.0,50.0,383.1 & E_125us_64M_0_1s,data gaps,32.1,362.50,2.0,6.2,4.5,3.4,2.6
4U 1728-34,2873,2001-10-27 23:53:44,246844429.4,-3.0,4.5,47.0,308.8 & E_125us_64M_0_1s, ,57.0,362.50,2.0,7.6,5.5,4.0,3.0
4U 1728-34,2969,2002-03-03 05:04:10,257749455.9,-3.5,3.0,40.0,369.4 & SB_125us_0_249_1s, ,27.5,489.25,4.0,6.3,4.5,3.3,2.5
4U 1728-34,2970,2002-03-03 08:28:18,257761702.9,-2.5,3.0,41.0,320.4 & SB_125us_0_249_1s, ,28.1,1166.75,4.0,6.6,4.8,3.5,2.6
4U 1728-34,2971,2002-03-03 11:59:22,257774366.9,-2.5,4.0,42.5,314.1 & SB_125us_0_249_1s, ,32.4,1828.50,2.0,6.5,4.7,3.4,2.5
4U 1728-34,2972,2002-03-04 02:20:16,257826020.9,-3.5,4.0,45.0,324.9 & SB_125us_0_249_1s, ,26.4,884.00,4.0,7.6,5.5,4.0,3.0
4U 1728-34,2973,2002-03-04 22:41:44,257899309.4,-3.0,3.0,56.5,387.8 & SB_125us_0_249_1s, ,30.3,858.00,4.0,6.2,4.5,3.3,2.5
4U 1728-34,2974,2002-03-05 02:10:47,257911850.9,-1.5,3.5,42.0,361.4 & SB_125us_0_249_1s, ,30.3,1120.00,0.5,6.3,4.6,3.4,2.6
4U 1728-34,2975,2002-03-05 06:15:39,257926543.4,-2.0,4.0,41.0,318.7 & SB_125us_0_249_1s, ,28.1,702.00,2.0,7.8,5.6,4.1,3.0
4U 1728-34,2976,2002-03-05 09:58:56,257939940.4,-2.0,3.5,46.0,379.2 & SB_125us_0_249_1s, ,32.8,127.50,4.0,6.2,4.5,3.3,2.5
4U 1728-34,3172,2004-03-12 01:41:13,321673277.4,-1.5,6.0,41.5,131.4 & E_125us_64M_0_1s, ,86.0,364.00,4.0,10.0,7.4,5.3,4.1
4U 1728-34,3260,2005-04-05 06:19:54,355299598.9,-2.0,3.5,31.0,251.5 & E_125us_64M_0_1s, ,27.4,279.00,1.0,7.1,5.1,3.8,2.9
4U 1728-34,3360,2006-03-08 00:55:15,384396919.9,-3.0,4.0,51.0,374.3 & E_125us_64M_0_1s,data gaps,28.8,593.50,4.0,6.0,4.5,3.4,2.5
4U 1728-34,3369,2006-04-17 12:25:42,387894347.9,-3.0,3.5,38.0,166.7 & E_125us_64M_0_1s, ,207.7,363.75,4.0,8.7,6.3,4.6,3.5
4U 1728-34,3372,2006-05-11 00:39:21,389925565.4,-2.0,4.0,54.5,316.9 & E_125us_64M_0_1s,data gaps,32.6,1829.00,1.0,6.1,4.6,3.4,2.5
4U 1728-34,3373,2006-05-23 13:18:22,391007906.4,-1.5,4.0,39.5,327.7 & E_125us_64M_0_1s,data gaps,31.0,362.50,4.0,6.5,4.8,3.6,2.8
4U 1728-34,3375,2006-06-14 17:57:35,392925459.4,-2.0,3.5,33.5,179.8 & E_125us_64M_0_1s, ,60.8,363.50,2.0,7.0,5.1,3.8,2.9
4U 1728-34,3384,2006-08-01 16:46:49,397068414.9,-2.5,3.0,32.0,245.9 & E_125us_64M_0_1s, ,34.3,362.00,0.5,7.1,5.2,3.9,3.0
4U 1728-34,3398,2006-08-15 07:41:11,398245276.4,-2.5,4.5,35.0,163.5 & E_125us_64M_0_1s, ,103.7,363.50,2.0,9.2,6.7,4.9,3.7
4U 1728-34,3411,2006-08-23 08:59:34,398941178.4,-2.0,4.5,45.0,329.2 & E_125us_64M_0_1s,data gaps,47.6,362.00,1.0,6.2,4.8,3.6,2.6
4U 1728-34,3412,2006-09-08 03:38:35,400304319.9,-2.0,3.0,30.5,139.5 & E_125us_64M_0_1s, ,60.4,363.50,2.0,9.7,7.0,5.2,4.1
4U 1728-34,3427,2006-09-18 12:04:17,401198661.9,-2.0,3.0,36.0,252.0 & E_125us_64M_0_1s, ,28.6,96.00,0.5,7.5,5.5,4.0,3.1
4U 1728-34,3430,2006-09-26 13:11:53,401893917.9,-2.0,4.0,32.5,246.0 & E_125us_64M_0_1s, ,27.2,910.50,2.0,7.4,5.4,3.9,3.0
4U 1728-34,3431,2006-09-30 14:54:18,402245663.4,-2.0,2.5,31.0,193.2 & E_125us_64M_0_1s, ,27.2,1305.50,4.0,8.5,6.2,4.6,3.6
4U 1728-34,3432,2006-10-04 09:56:23,402573387.9,-1.5,3.5,25.5,96.3 & E_125us_64M_0_1s, ,37.0,363.75,4.0,10.9,8.0,5.9,4.6
4U 1728-34,3434,2006-10-16 04:54:24,403592068.4,-1.5,4.0,37.5,349.4 & E_125us_64M_0_1s, ,51.2,362.50,2.0,7.7,5.7,4.1,3.2
4U 1728-34,3440,2006-10-24 01:26:49,404270813.9,-2.0,3.0,34.0,357.3 & E_125us_64M_0_1s,data gaps,26.2,1316.25,4.0,6.3,4.7,3.5,2.7
4U 1728-34,3445,2006-11-07 11:14:47,405515691.4,-1.5,3.5,33.0,259.8 & E_125us_64M_0_1s,data gaps,25.1,302.50,2.0,6.6,4.9,3.6,2.8
4U 1728-34,3449,2006-11-15 04:55:36,406184140.9,-2.5,3.5,44.0,313.4 & E_125us_64M_0_1s,data gaps,25.1,58.00,0.5,6.2,4.8,3.4,2.6
4U 1728-34,3463,2007-01-20 06:12:46,411891171.4,-2.5,5.0,72.0,497.2 & E_125us_64M_0_1s,data gaps,28.2,16.50,2.0,5.2,4.5,3.3,2.5
4U 1728-34,3469,2007-02-09 17:50:49,413661053.4,-2.0,3.5,36.5,303.1 & E_125us_64M_0_1s,data gaps; imperfect LC model,28.3,19.00,2.0,6.2,4.9,3.5,2.7
4U 1728-34,3479,2007-03-07 05:15:10,415862115.9,-3.0,3.5,39.5,249.1 & E_125us_64M_0_1s, ,27.2,1409.00,2.0,7.2,5.2,3.8,2.8
4U 1728-34,3505,2007-04-22 21:35:01,419895305.4,-1.5,4.5,32.5,124.9 & E_125us_64M_0_1s, ,47.0,363.00,2.0,10.7,7.9,5.7,4.3
4U 1728-34,3508,2007-04-24 23:57:46,420076671.4,-2.5,3.0,38.5,233.6 & E_125us_64M_0_1s, ,35.0,362.50,2.0,9.5,7.0,5.1,3.9
4U 1728-34,3514,2007-05-06 18:47:31,421094855.9,-2.5,3.0,41.5,302.8 & E_125us_64M_0_1s,data gaps,30.7,1737.00,1.0,6.2,4.6,3.4,2.6
4U 1728-34,3517,2007-05-08 01:41:23,421206087.9,-2.5,3.5,43.5,283.3 & E_125us_64M_0_1s, ,32.3,1290.75,4.0,7.4,5.3,3.9,3.0
4U 1728-34,3520,2007-05-10 11:42:21,421414945.9,-2.5,3.5,48.5,250.2 & E_125us_64M_0_1s, ,29.2,1391.00,1.0,7.6,5.5,4.0,3.0
4U 1728-34,3521,2007-05-12 17:07:39,421607263.4,-1.5,3.0,31.5,216.9 & E_125us_64M_0_1s,data gaps,25.6,18.00,1.0,6.3,4.7,3.5,2.7
4U 1728-34,3522,2007-05-14 21:31:42,421795907.4,-2.0,3.0,34.5,243.7 & E_125us_64M_0_1s,data gaps,24.7,1290.00,0.5,6.2,4.8,3.5,2.6
4U 1728-34,3534,2007-05-28 10:31:30,422965893.9,-1.5,6.0,26.0,138.5 & E_125us_64M_0_1s, ,135.4,363.75,4.0,10.7,7.9,5.8,4.3
4U 1728-34,3538,2007-06-03 20:22:46,423519771.4,-2.0,3.0,23.0,164.4 & E_125us_64M_0_1s, ,34.2,362.00,2.0,9.0,6.5,4.8,3.7
4U 1728-34,3545,2007-06-17 09:48:30,424691315.9,-3.0,3.5,45.0,297.1 & E_125us_64M_0_1s, ,26.2,1843.75,4.0,7.5,5.4,4.0,3.0
4U 1728-34,3965,2010-10-04 22:13:20,528848021.4,-2.0,3.0,43.0,469.2 & SB_125us_0_249_1s, ,27.5,1770.50,2.0,6.1,4.4,3.2,2.4
4U 1728-34,3966,2010-10-05 04:12:48,528869559.4,-1.5,6.5,52.0,258.7 & SB_125us_0_249_1s, ,84.2,363.50,4.0,9.1,6.6,4.8,3.6
4U 1728-34,3967,2010-10-05 22:04:48,528933889.9,-2.0,3.0,50.5,462.3 & SB_125us_0_249_1s, ,26.9,1939.50,2.0,6.6,4.8,3.4,2.7
4U 1728-34,8249,2011-08-28 17:40:52,557170860.4,-5.5,3.5,30.5,109.0 & SB_125us_0_249_1s, ,78.1,363.50,2.0,13.6,9.8,7.1,5.3
4U 1728-34,8253,2011-09-17 07:54:36,558863684.4,-3.0,3.0,30.0,303.5 & SB_125us_0_249_1s,manual window,30.6,188.75,4.0,7.6,5.5,4.0,3.0
4U 1728-34,8254,2011-09-17 12:24:55,558879902.4,-2.0,4.0,45.5,316.3 & SB_125us_0_249_1s, ,35.2,1550.50,4.0,8.0,5.8,4.2,3.2
4U 1728-34,8256,2011-09-27 12:18:56,559743545.4,-3.5,3.5,46.0,255.2 & SB_125us_0_249_1s, ,30.3,426.00,2.0,10.7,7.8,5.6,4.2
4U 1728-34,8260,2011-10-06 22:57:34,560559461.9,-3.0,4.0,43.0,244.4 & SB_125us_0_249_1s, ,31.8,1804.75,4.0,10.8,7.8,5.7,4.2
4U 1728-34,8261,2011-10-07 03:21:53,560575320.4,-2.0,3.5,46.5,275.3 & SB_125us_0_249_1s, ,31.0,45.25,4.0,7.4,5.3,3.9,2.9
4U 1728-34,8262,2011-10-07 07:12:50,560589177.9,-2.0,4.0,35.5,252.5 & SB_125us_0_249_1s, ,30.3,202.00,1.0,7.8,5.6,4.1,3.1
4U 1728-34,8263,2011-10-07 11:27:01,560604428.9,-2.0,4.0,36.0,263.4 & SB_125us_0_249_1s, ,27.1,20.00,1.0,7.6,5.5,4.0,3.0
MXB 1730-335,2253,1996-11-06 20:00:49,89928060.9,-11.5,6.5,119.0,41.4 & E_16us_64M_0_1s, ,33.2,1581.50,2.0,16.0,11.7,8.5,6.2
MXB 1730-335,2256,1996-11-11 21:52:44,90366767.9,-1.5,2.5,7.0,10.8 & E_16us_64M_0_1s,manual window,25.3,157.00,4.0,60.1,47.3,35.8,28.2
MXB 1730-335,2300,1997-06-26 05:03:39,109919029.4,-7.5,7.5,18.0,9.7 & E_16us_64M_0_1s,manual window,33.5,27.50,2.0,38.6,31.5,23.1,17.0
MXB 1730-335,2301,1997-06-26 05:13:25,109919622.4,-14.0,0.5,9.5,8.3 & E_16us_64M_0_1s, ,27.3,1942.00,1.0,40.3,31.5,23.9,17.4
MXB 1730-335,2302,1997-06-26 05:22:41,109920175.4,-10.5,7.0,13.5,8.4 & E_16us_64M_0_1s, ,27.0,1376.00,2.0,52.1,38.3,29.3,21.9
MXB 1730-335,2303,1997-06-26 08:21:10,109930882.4,-9.5,9.0,18.0,11.2 & E_16us_64M_0_1s, ,25.0,115.00,2.0,34.5,26.2,18.9,13.9
MXB 1730-335,2304,1997-06-26 08:28:57,109931351.9,-12.5,4.0,13.5,6.8 & E_16us_64M_0_1s, ,25.3,1499.50,4.0,48.6,39.3,30.1,21.9
MXB 1730-335,2306,1997-06-26 08:48:50,109932542.9,-10.5,3.5,13.5,7.9 & E_16us_64M_0_1s, ,25.6,99.00,2.0,58.1,43.7,33.9,25.4
MXB 1730-335,2307,1997-06-27 18:13:15,110052805.9,-10.0,9.0,42.0,16.8 & E_16us_64M_0_1s, ,29.3,1654.00,2.0,23.9,17.2,12.9,9.6
MXB 1730-335,2308,1997-06-27 18:30:33,110053844.4,-9.5,6.5,16.5,14.5 & E_16us_64M_0_1s, ,25.6,1320.75,4.0,28.2,20.6,15.0,11.0
MXB 1730-335,2310,1997-06-29 18:07:22,110225250.9,-8.0,9.0,44.0,19.9 & E_16us_64M_0_1s, ,30.4,396.00,1.0,19.5,14.3,10.6,7.8
MXB 1730-335,4189,1997-07-07 13:29:07,110899757.4,-9.5,9.0,95.5,48.5 & E_16us_64M_0_1s, ,32.7,1464.00,1.0,21.5,15.7,11.5,8.4
MXB 1730-335,4190,1997-07-10 14:03:41,111161032.4,-10.0,7.5,72.0,50.6 & E_16us_64M_0_1s, ,30.7,1831.50,2.0,21.3,15.6,11.3,8.2
MXB 1730-335,2320,1997-07-13 12:01:19,111412889.4,-9.0,11.0,88.5,28.9 & E_16us_64M_0_1s, ,28.6,1367.50,4.0,27.0,19.6,14.4,10.6
MXB 1730-335,2361,1998-01-30 18:31:04,128802674.9,-8.5,5.5,100.0,16.7 & E_16us_64M_0_1s,manual window,33.9,1625.50,4.0,24.9,18.0,13.5,10.0
MXB 1730-335,2360,1998-01-30 18:54:18,128804069.9,-10.0,5.5,50.0,17.9 & E_16us_64M_0_1s E_16us_64M_0_1s,manual window,31.0,12.00,2.0,23.4,17.4,12.8,9.4
MXB 1730-335,2362,1998-01-30 20:02:23,128808156.4,-11.5,4.0,100.0,16.8 & E_16us_64M_0_1s,manual window,33.3,1354.25,4.0,22.1,16.1,11.9,8.6
MXB 1730-335,2363,1998-01-30 20:28:11,128809701.9,-9.0,7.5,100.0,18.9 & E_16us_64M_0_1s,manual window,36.4,732.50,4.0,19.9,14.6,10.9,8.0
MXB 1730-335,2365,1998-01-31 23:25:27,128906737.9,-9.0,7.0,100.0,19.9 & E_16us_64M_0_1s,manual window,32.0,396.00,0.5,20.7,15.0,11.0,8.1
MXB 1730-335,2366,1998-01-31 23:53:09,128908398.9,-8.5,7.0,100.0,20.8 & E_16us_64M_0_1s,manual window,29.2,856.00,0.5,20.5,14.9,10.9,7.9
MXB 1730-335,2368,1998-02-02 17:00:47,129056457.9,-9.5,8.0,111.5,44.4 & E_16us_64M_0_1s, ,31.4,1491.00,1.0,15.8,11.5,8.3,6.1
MXB 1730-335,2369,1998-02-02 18:46:17,129062788.4,-9.5,8.5,112.0,43.8 & E_16us_64M_0_1s, ,31.4,349.00,1.0,15.5,11.2,8.3,6.1
MXB 1730-335,2371,1998-02-04 20:21:48,129241319.4,-13.0,9.5,108.5,58.3 & E_16us_64M_0_1s, ,33.5,592.00,1.0,15.4,11.1,8.1,5.9
MXB 1730-335,2372,1998-02-07 19:00:34,129495644.9,-11.0,10.0,116.5,62.8 & E_16us_64M_0_1s,data gaps; frequency covariance,35.2,33.50,4.0,13.7,9.9,7.2,5.3
MXB 1730-335,2373,1998-02-07 20:04:55,129499505.4,-10.5,10.5,125.0,67.6 & E_16us_64M_0_1s, ,46.4,18.25,4.0,13.9,10.1,7.3,5.3
MXB 1730-335,2374,1998-02-10 22:06:44,129766014.4,-9.5,9.5,96.0,65.9 & E_16us_64M_0_1s, ,33.9,825.00,4.0,15.1,11.1,8.1,5.9
MXB 1730-335,2376,1998-02-16 15:13:01,130259587.9,-6.0,10.0,28.5,23.6 & E_16us_64M_0_1s,partial GTI,25.5,1063.00,2.0,70.5,52.1,41.5,34.0
MXB 1730-335,2377,1998-02-19 14:29:55,130516200.4,-3.5,6.5,28.0,95.4 & E_16us_64M_0_1s,manual window,26.8,219.00,1.0,17.0,12.3,9.0,6.7
MXB 1730-335,2421,1998-08-22 08:24:10,146391856.4,-3.5,10.5,120.0,18.6 & E_16us_64M_0_1s,manual window; data gaps; frequency covariance,29.2,812.25,4.0,20.1,14.7,10.9,8.1
MXB 1730-335,2422,1998-08-22 09:01:59,146394129.9,-8.5,6.5,120.0,15.0 & SB_125us_0_249_1s,manual window,31.2,924.00,2.0,21.7,16.4,12.1,8.9
MXB 1730-335,2423,1998-08-22 10:15:46,146398557.9,-10.5,4.0,120.0,14.8 & SB_125us_0_249_1s,manual window,34.2,406.00,0.5,33.7,24.6,17.9,13.1
MXB 1730-335,2424,1998-09-01 02:13:16,147233600.9,-4.0,9.5,38.0,57.9 & SB_125us_0_249_1s, ,27.3,1328.50,2.0,14.0,10.1,7.5,5.6
MXB 1730-335,2505,1999-03-12 21:49:59,163893010.9,-6.5,8.0,50.0,13.4 & E_125us_64M_0_1s,manual window,26.3,16.25,4.0,28.2,21.6,15.9,11.6
MXB 1730-335,2506,1999-03-12 22:12:52,163894382.9,-8.5,7.0,50.0,15.5 & E_125us_64M_0_1s,manual window,27.4,1080.75,4.0,24.0,17.3,13.0,9.7
MXB 1730-335,2512,1999-03-16 02:32:04,164169134.4,-8.0,6.5,100.0,14.3 & E_16us_64M_0_1s,manual window,31.2,1726.50,2.0,36.0,26.6,19.3,14.2
MXB 1730-335,2513,1999-03-16 03:00:03,164170809.9,-4.5,10.0,100.0,14.8 & E_16us_64M_0_1s,manual window,30.6,1551.00,2.0,36.6,26.7,19.4,14.3
MXB 1730-335,4181,1999-03-19 19:57:22,164491048.4,-4.5,15.0,29.5,24.6 & E_16us_64M_0_1s, ,25.5,1168.50,2.0,31.3,23.3,17.3,12.7
MXB 1730-335,2581,1999-09-30 20:35:00,181341307.4,-5.5,8.5,80.0,13.3 & E_16us_64M_0_1s,manual window,30.8,495.50,2.0,32.9,24.3,18.2,13.6
MXB 1730-335,2577,1999-09-30 20:55:53,181342563.9,-8.0,7.0,80.0,13.4 & E_16us_64M_0_1s,manual window,29.8,1771.75,4.0,33.5,24.7,18.8,14.3
MXB 1730-335,2578,1999-09-30 21:17:22,181343853.9,-9.5,6.5,80.0,14.3 & E_16us_64M_0_1s,manual window,32.6,1187.00,2.0,29.2,21.4,15.8,12.1
MXB 1730-335,2579,1999-09-30 22:03:53,181346644.9,-9.5,5.5,80.0,15.5 & E_16us_64M_0_1s,manual window,27.7,1790.00,1.0,27.0,20.4,15.3,11.3
MXB 1730-335,2580,1999-09-30 22:26:53,181348026.4,-11.5,4.0,80.0,18.4 & E_16us_64M_0_1s,manual window,28.2,1212.50,2.0,27.3,19.9,14.4,10.5
MXB 1730-335,4182,1999-10-02 09:28:24,181474116.9,-10.5,6.5,52.5,18.8 & E_16us_64M_0_1s, ,36.6,1051.50,2.0,28.9,21.4,15.7,11.4
MXB 1730-335,4183,1999-10-02 09:54:56,181475708.4,-10.0,6.5,47.5,18.8 & E_16us_64M_0_1s, ,29.4,520.25,4.0,27.8,20.2,15.2,11.1
MXB 1730-335,2585,1999-10-08 12:40:07,182004018.4,-11.0,5.5,120.0,38.9 & E_16us_64M_0_1s,manual window,29.8,1477.00,4.0,16.2,11.8,8.5,6.2
MXB 1730-335,2588,1999-10-12 12:29:52,182349001.4,-8.0,9.5,70.0,58.8 & E_16us_64M_0_1s, ,34.5,219.25,4.0,15.9,11.7,8.5,6.1
MXB 1730-335,2590,1999-10-12 14:28:52,182356142.9,-10.5,6.5,200.0,42.8 & E_16us_64M_0_1s,manual window,28.8,1751.00,1.0,25.0,18.4,13.5,9.9
MXB 1730-335,2591,1999-10-16 04:13:42,182664833.4,-10.0,9.5,90.5,70.3 & E_16us_64M_0_1s, ,32.9,1470.50,4.0,13.9,10.1,7.3,5.3
MXB 1730-335,2593,1999-10-19 06:12:23,182931188.4,-2.5,3.5,13.0,112.9 & E_16us_64M_0_1s, ,24.2,660.00,0.5,17.6,12.8,9.8,7.6
MXB 1730-335,2728,2001-05-27 09:16:00,233572571.4,-8.5,7.0,27.5,18.9 & SB_125us_0_249_1s, ,27.1,387.00,1.0,33.4,24.4,17.8,13.2
MXB 1730-335,2730,2001-05-29 09:06:00,233744769.9,-8.5,9.0,51.5,22.8 & SB_125us_0_249_1s, ,28.6,665.00,2.0,27.8,20.5,14.9,11.1
MXB 1730-335,2731,2001-06-02 08:13:41,234087230.4,-8.0,6.5,50.0,21.7 & E_16us_64M_0_1s,manual window,26.2,1053.50,2.0,31.8,23.3,16.9,12.5
MXB 1730-335,3070,2003-03-10 16:28:48,289931364.9,-4.0,1.5,10.0,146.1 & E_16us_64M_0_1s,manual window,29.5,1292.00,4.0,9.7,7.0,5.1,4.0
MXB 1730-335,3460,2007-01-14 01:10:46,411354650.4,-1.5,4.5,19.5,77.1 & E_16us_64M_0_1s,partial GTI,30.5,807.00,1.0,23.3,16.8,12.2,9.3
MXB 1730-335,3541,2007-06-15 10:51:31,424522301.4,-9.0,6.5,50.0,14.7 & E_125us_64M_0_1s,manual window,31.0,1868.00,4.0,40.8,30.0,22.2,16.4
MXB 1730-335,3546,2007-06-17 09:35:31,424690544.4,-10.5,4.0,46.0,16.0 & E_125us_64M_0_1s, ,32.9,1479.00,4.0,44.5,32.8,24.5,17.8
MXB 1730-335,3547,2007-06-19 08:57:37,424861068.9,-9.5,4.5,11.5,14.1 & E_125us_64M_0_1s, ,30.2,1744.00,2.0,47.5,37.0,26.9,20.0
KS 1731-260,2231,1996-07-14 04:16:13,79935379.4,-3.0,4.0,31.5,108.4 & E_62us_32M_0_1s,data gaps,64.9,524.00,4.0,7.1,5.4,4.0,2.9
KS 1731-260,2356,1997-10-29 08:15:51,120730556.9,-3.5,3.0,53.0,146.9 & SB_125us_0_13_1s SB_125us_14_249_1s, ,26.3,1833.00,1.0,6.0,4.3,3.2,2.5
KS 1731-260,2430,1998-10-02 07:36:57,149931424.4,-5.0,11.0,34.5,342.5 & SB_125us_0_13_1s SB_125us_14_249_1s,no burst end,32.9,44.00,0.5,6.9,5.0,3.6,2.6
KS 1731-260,2431,1998-10-02 14:02:32,149954558.4,-3.5,11.0,56.5,336.8 & SB_125us_0_13_1s SB_125us_14_249_1s, ,29.9,1168.00,1.0,6.6,4.8,3.5,2.5
KS 1731-260,2432,1998-10-03 09:14:06,150023654.4,-7.0,11.5,64.5,255.5 & SB_125us_0_13_1s SB_125us_14_249_1s, ,30.3,151.50,4.0,8.5,6.1,4.4,3.2
KS 1731-260,2433,1998-10-06 03:29:33,150262178.4,-5.0,11.5,60.0,312.3 & SB_125us_0_13_1s SB_125us_14_249_1s, ,30.2,353.25,4.0,6.8,4.9,3.6,2.6
KS 1731-260,2491,1999-02-23 03:09:01,162356945.9,-1.5,3.0,15.5,104.8 & SB_125us_0_13_1s SB_125us_14_249_1s, ,27.0,757.00,2.0,11.4,8.3,6.3,5.2
KS 1731-260,2495,1999-02-26 17:13:09,162666793.9,-1.5,6.5,85.5,188.9 & SB_125us_0_13_1s SB_125us_14_249_1s, ,41.7,523.50,2.0,6.5,4.7,3.4,2.5
KS 1731-260,2497,1999-02-27 17:25:09,162753913.4,-2.0,5.5,57.0,192.6 & SB_125us_0_13_1s SB_125us_14_249_1s, ,188.5,524.25,4.0,6.4,4.6,3.4,2.6
KS 1731-260,2547,1999-06-26 08:33:37,173003622.9,-7.5,11.0,41.5,154.4 & E_125us_64M_0_1s, ,30.5,416.00,1.0,11.3,8.1,5.9,4.3
KS 1731-260,2557,1999-08-07 06:15:09,176624115.4,-4.0,12.5,56.5,225.9 & E_125us_64M_0_1s, ,30.3,981.00,1.0,10.2,7.4,5.4,4.0
KS 1731-260,2559,1999-08-14 06:18:53,177229141.9,-7.0,10.0,78.5,207.0 & E_125us_64M_0_1s, ,28.8,1082.75,4.0,9.4,6.9,5.0,3.6
KS 1731-260,2569,1999-08-26 07:36:46,178270615.9,-9.0,11.0,74.0,142.0 & E_125us_64M_0_1s, ,31.0,1849.00,4.0,10.2,7.4,5.3,3.9
KS 1731-260,2649,2000-08-06 16:23:59,208196648.4,-8.5,14.0,72.5,136.7 & E_125us_64M_0_1s, ,30.4,1723.25,4.0,8.9,6.5,4.7,3.4
KS 1731-260,2650,2000-08-06 18:54:53,208205703.4,-9.0,14.0,73.0,130.0 & SB_125us_0_249_1s, ,29.6,874.00,0.5,8.7,6.2,4.5,3.3
KS 1731-260,2651,2000-08-06 23:49:58,208223407.9,-8.5,12.5,68.5,123.3 & SB_125us_0_249_1s, ,28.7,869.00,4.0,8.9,6.4,4.7,3.4
KS 1731-260,2652,2000-08-07 07:36:19,208251388.4,-7.5,15.0,81.0,130.9 & SB_125us_0_249_1s, ,32.5,413.25,4.0,8.6,6.3,4.6,3.3
KS 1731-260,2653,2000-08-07 12:44:27,208269877.4,-9.0,14.5,69.0,123.1 & SB_125us_0_249_1s, ,30.0,1449.00,2.0,10.2,7.4,5.3,3.9
KS 1731-260,2654,2000-08-07 17:47:40,208288070.9,-11.0,12.5,76.0,137.6 & SB_125us_0_249_1s, ,30.9,960.50,4.0,8.7,6.3,4.6,3.3
KS 1731-260,2655,2000-08-07 20:23:26,208297414.9,-8.0,13.0,69.5,123.8 & SB_125us_0_249_1s,partial GTI,34.9,173.50,2.0,8.6,6.3,4.5,3.3
KS 1731-260,2657,2000-08-08 17:25:09,208373119.9,-9.0,12.0,68.0,138.4 & SB_125us_0_249_1s, ,29.8,1057.25,4.0,8.5,6.2,4.5,3.3
KS 1731-260,2682,2000-09-28 22:18:43,212797133.4,-8.5,13.5,73.0,119.1 & SB_125us_0_249_1s, ,31.1,144.75,4.0,8.7,6.3,4.6,3.3
KS 1731-260,2683,2000-09-29 06:16:15,212825784.9,-9.0,13.5,63.0,108.8 & SB_125us_0_249_1s, ,29.6,415.75,4.0,9.6,6.9,5.0,3.7
KS 1731-260,2684,2000-09-29 14:08:35,212854125.9,-9.0,11.5,69.5,106.4 & SB_125us_0_249_1s, ,32.4,1840.00,1.0,9.7,7.0,5.1,3.7
KS 1731-260,2685,2000-09-29 19:23:30,212873018.9,-8.5,14.5,72.0,120.6 & SB_125us_0_249_1s, ,27.3,1652.00,0.5,7.6,5.5,4.0,2.9
KS 1731-260,2687,2000-09-30 06:00:00,212911210.4,-9.5,13.5,67.0,98.5 & SB_125us_0_249_1s, ,27.3,888.00,4.0,8.6,6.2,4.5,3.3
SLX 1735-269,2950,2002-01-23 19:48:41,254432926.9,-3.0,7.0,101.5,578.1 & E_125us_64M_0_1s, ,30.6,438.25,4.0,6.5,4.7,3.4,2.5
4U 1735-444,2337,1997-09-01 09:46:27,115724791.4,-2.0,1.5,26.0,114.3 & E_125us_64M_0_1s, ,28.2,996.00,2.0,8.7,6.4,4.9,4.4
4U 1735-444,2338,1997-09-01 10:53:34,115728818.9,-2.0,1.5,12.5,74.1 & E_125us_64M_0_1s, ,28.1,495.50,2.0,10.1,7.4,5.8,4.9
4U 1735-444,2339,1997-09-02 12:59:45,115822789.9,-2.5,1.5,72.0,174.6 & E_125us_64M_0_1s, ,37.3,888.50,2.0,7.4,5.4,4.1,3.5
4U 1735-444,2384,1998-05-30 08:21:30,139134094.4,-2.0,1.5,15.0,186.8 & E_125us_64M_0_1s, ,25.5,1729.75,4.0,8.9,6.4,4.9,4.3
4U 1735-444,2385,1998-05-30 08:48:53,139135737.4,-1.5,1.0,9.0,95.0 & E_125us_64M_0_1s, ,26.5,351.50,2.0,13.1,10.0,8.1,7.6
4U 1735-444,2386,1998-05-30 10:18:56,139141139.9,-1.5,2.0,23.5,215.1 & E_125us_64M_0_1s, ,26.4,329.50,2.0,8.2,6.1,4.7,4.1
4U 1735-444,2387,1998-05-30 11:44:47,139146291.9,-2.0,1.5,28.5,257.1 & E_125us_64M_0_1s, ,25.2,337.75,4.0,7.5,5.6,4.3,3.8
4U 1735-444,2388,1998-05-30 13:07:25,139151248.9,-1.5,2.0,20.0,204.9 & E_125us_64M_0_1s, ,28.1,1056.50,2.0,8.0,5.9,4.6,4.0
4U 1735-444,2534,1999-05-28 05:59:32,170488777.4,-3.0,2.0,13.0,89.7 & E_125us_64M_0_1s, ,24.1,444.50,4.0,16.3,11.9,8.9,7.2
4U 1735-444,2541,1999-06-18 03:01:48,172292513.4,-2.0,2.0,23.5,243.6 & E_125us_64M_0_1s, ,24.1,1420.00,1.0,7.7,5.6,4.1,3.4
4U 1735-444,2543,1999-06-19 02:35:13,172377317.4,-1.5,1.5,24.5,203.7 & E_125us_64M_0_1s, ,27.8,1330.50,4.0,8.2,6.1,4.7,4.2
4U 1735-444,3623,2007-10-23 21:02:21,435790945.9,-1.5,1.5,15.0,86.0 & SB_125us_0_249_1s, ,28.4,840.00,0.5,17.2,12.6,9.5,8.2
4U 1735-444,3764,2008-09-18 22:56:02,464396166.4,-1.5,1.5,13.0,137.6 & SB_125us_0_249_1s, ,29.3,321.50,4.0,11.7,8.4,6.5,5.7
4U 1735-444,3765,2008-09-18 23:54:34,464399678.4,-2.0,1.5,13.5,108.0 & SB_125us_0_249_1s, ,24.9,522.00,0.5,13.8,10.0,7.9,6.9
4U 1735-444,3766,2008-09-19 01:41:14,464406078.9,-2.0,2.0,13.0,59.7 & SB_125us_0_249_1s, ,25.9,1560.00,1.0,18.7,14.1,11.3,10.0
4U 1735-444,3767,2008-09-19 21:42:12,464478136.9,-1.5,1.5,12.5,107.1 & SB_125us_0_249_1s, ,25.4,1764.25,4.0,16.4,12.0,9.1,7.8
4U 1735-444,3768,2008-09-19 22:45:02,464481906.4,-1.5,1.5,11.5,73.6 & SB_125us_0_249_1s, ,25.6,703.50,2.0,18.8,13.8,11.0,9.9
4U 1735-444,3802,2009-02-17 08:01:56,477475320.9,-2.0,2.5,22.5,175.5 & E_125us_64M_0_1s, ,27.3,262.50,2.0,14.6,10.6,7.8,6.2
4U 1735-444,3803,2009-02-17 20:30:45,477520249.4,-2.5,4.0,31.0,193.6 & E_125us_64M_0_1s, ,28.9,415.50,4.0,10.9,7.9,5.8,4.5
4U 1735-444,3827,2009-05-23 13:55:30,485704534.9,-2.5,2.0,25.0,175.3 & E_125us_64M_0_1s, ,26.4,777.25,4.0,11.0,8.0,5.9,4.8
4U 1735-444,3828,2009-05-23 18:47:30,485722054.9,-2.0,2.0,16.0,103.2 & E_125us_64M_0_1s, ,24.0,246.00,1.0,16.3,12.3,9.4,7.7
4U 1735-444,3872,2009-10-19 07:45:24,498555928.9,-2.0,2.0,26.0,141.0 & E_125us_64M_0_1s, ,33.6,378.00,0.5,14.9,10.9,8.1,6.7
XTE J1739-285,3334,2005-10-31 07:59:06,373363154.4,-7.0,4.5,35.5,140.0 & E_125us_64M_0_1s, ,28.1,95.00,2.0,13.6,9.8,7.2,5.4
XTE J1739-285,3338,2005-11-04 11:34:24,373721668.4,-2.0,5.0,37.5,143.6 & E_125us_64M_0_1s, ,29.4,1122.00,4.0,13.0,9.4,6.8,5.2
XTE J1739-285,3341,2005-11-07 05:34:05,373959251.9,-7.0,4.0,39.0,187.2 & E_125us_64M_0_1s, ,25.5,1437.25,4.0,11.7,8.4,6.1,4.7
XTE J1739-285,3342,2005-11-07 07:30:53,373966258.4,-5.5,3.0,19.0,106.9 & E_125us_64M_0_1s, ,30.7,1051.00,1.0,16.2,11.8,8.5,6.7
XTE J1739-285,3343,2005-11-08 08:19:08,374055553.9,-4.5,2.5,15.0,77.9 & E_125us_64M_0_1s, ,25.5,882.00,2.0,17.4,12.7,9.3,7.3
XTE J1739-285,3344,2005-11-11 09:47:10,374320038.9,-7.5,5.0,29.0,106.7 & E_125us_64M_0_1s, ,30.0,332.00,0.5,13.6,9.8,7.1,5.3
KS 1741-293,4174,1998-09-24 00:22:24,149214151.9,-4.0,0.5,6.0,7.6 & GoodXenon_16s, ,22.6,1546.00,2.0,88.3,81.1,66.1,48.0
GRS 1741.9-2853,2222,1996-04-19 15:31:17,72545483.4,-3.5,6.5,13.5,20.0 & SB_62us_0_23_500ms SB_62us_24_249_500ms, ,27.0,54.50,4.0,22.7,16.6,12.0,8.8
GRS 1741.9-2853,2224,1996-05-12 16:29:27,74536175.9,-6.0,7.5,43.0,140.7 & SB_62us_0_23_500ms SB_62us_24_249_500ms,partial GTI,28.7,1631.00,2.0,12.1,8.7,6.3,4.6
GRS 1741.9-2853,2225,1996-05-14 07:56:04,74678171.9,-5.0,7.0,33.0,98.1 & SB_62us_0_23_500ms SB_62us_24_249_500ms, ,28.3,484.50,2.0,14.9,10.9,7.9,5.7
GRS 1741.9-2853,2226,1996-05-15 19:32:24,74806349.4,-2.5,4.5,25.0,235.8 & SB_62us_0_23_500ms SB_62us_24_249_500ms, ,36.6,1829.25,4.0,8.2,5.9,4.3,3.3
GRS 1741.9-2853,2228,1996-06-04 14:41:08,76516874.9,-3.5,6.0,29.5,89.3 & SB_62us_0_23_500ms SB_62us_24_249_500ms, ,39.3,589.25,4.0,11.8,8.6,6.2,4.6
GRS 1741.9-2853,2230,1996-07-08 01:57:55,79408691.9,-14.0,4.0,30.5,27.6 & E_125us_64M_0_1s, ,28.4,969.00,4.0,8.9,6.4,4.7,3.4
GRS 1741.9-2853,2232,1996-07-23 04:13:56,80712862.4,-23.0,24.5,54.5,21.2 & E_125us_64M_0_1s, ,28.7,908.00,1.0,7.8,5.7,4.2,3.0
1A 1742-294,2267,1997-03-20 17:07:16,101495242.4,-3.5,4.0,27.0,123.8 & GoodXenon_2s, ,31.3,1340.00,0.5,10.2,7.4,5.4,4.0
1A 1742-294,2268,1997-03-21 20:07:29,101592454.4,-3.5,6.5,18.0,56.4 & GoodXenon_2s, ,27.3,480.00,0.5,16.3,12.1,9.0,6.7
1A 1742-294,2276,1997-04-19 23:52:43,104111569.4,-4.0,9.0,42.5,38.0 & GoodXenon_2s, ,30.8,1951.50,4.0,19.7,14.3,10.4,7.7
1A 1742-294,2277,1997-04-21 00:13:27,104199217.4,-8.5,10.0,59.5,24.4 & GoodXenon_2s, ,28.8,610.25,4.0,25.3,18.9,13.9,10.1
1A 1742-294,2312,1997-06-29 20:04:02,110232247.9,-4.0,8.0,19.5,23.1 & E_125us_64M_0_1s, ,34.2,1581.25,4.0,37.1,26.9,19.6,14.6
1A 1742-294,2319,1997-07-04 10:42:13,110630538.4,-2.5,11.0,27.5,12.2 & E_125us_64M_0_1s, ,29.4,1991.75,4.0,63.7,46.7,35.9,26.7
1A 1742-294,2324,1997-07-21 13:26:10,112109179.4,-6.0,10.0,17.0,11.3 & E_125us_64M_0_1s, ,24.0,1567.50,4.0,66.7,50.5,36.9,27.4
1A 1742-294,2329,1997-07-29 10:59:55,112791600.4,-3.5,3.0,10.5,14.2 & E_125us_64M_0_1s, ,28.4,278.00,1.0,54.3,41.7,32.6,24.8
1A 1742-294,2333,1997-08-02 03:58:23,113111915.4,-9.0,4.5,8.5,13.1 & E_125us_64M_0_1s, ,28.5,1334.75,4.0,61.9,46.6,35.4,26.4
1A 1742-294,2344,1997-09-11 04:24:53,116569504.4,-10.0,5.5,15.5,20.1 & E_125us_64M_0_1s, ,25.8,1072.25,4.0,43.6,34.0,26.1,19.4
1A 1742-294,2345,1997-09-19 02:54:38,117255283.4,-4.5,10.5,26.5,19.7 & E_125us_64M_0_1s, ,32.2,1486.50,4.0,42.4,31.2,22.9,16.8
1A 1742-294,2367,1998-02-01 04:50:24,128926235.9,-9.5,3.5,70.0,16.2 & E_125us_64M_0_1s,manual window,32.3,844.50,2.0,53.3,41.6,31.3,23.1
1A 1742-294,2428,1998-09-30 02:23:28,149739812.4,-2.5,7.0,19.5,24.4 & E_125us_64M_0_1s, ,28.0,976.00,1.0,38.0,28.5,21.1,15.9
1A 1742-294,2452,1998-11-12 08:27:45,153476871.4,-3.5,2.5,15.0,47.0 & E_125us_64M_0_1s, ,30.0,274.00,4.0,27.0,19.5,14.6,10.8
1A 1742-294,2611,2000-03-12 06:22:26,195459751.4,-3.5,9.0,14.5,14.8 & E_125us_64M_0_1s, ,25.6,1138.25,4.0,47.8,35.2,26.2,19.6
1A 1742-294,2766,2001-09-26 05:15:06,244098919.4,-9.5,3.0,25.5,15.8 & GoodXenon_2s, ,31.9,458.25,4.0,51.5,38.9,30.7,22.6
1A 1742-294,2767,2001-09-26 10:01:48,244116116.9,-5.0,6.5,23.0,12.1 & GoodXenon_2s, ,30.9,1547.00,4.0,63.5,48.3,36.4,26.5
1A 1742-294,2768,2001-09-26 10:12:32,244116760.4,-5.5,7.0,20.0,8.9 & GoodXenon_2s,manual window,27.4,1265.00,1.0,79.6,61.5,49.5,39.2
1A 1742-294,2769,2001-09-26 18:11:46,244145519.9,-10.5,1.5,17.0,13.5 & GoodXenon_2s, ,27.8,889.00,1.0,53.5,40.0,31.3,22.6
1A 1742-294,2770,2001-09-26 18:34:22,244146870.4,-5.0,3.5,13.0,10.9 & GoodXenon_2s, ,26.1,127.00,1.0,69.1,51.9,38.4,29.5
1A 1742-294,2772,2001-09-27 00:11:06,244167072.4,-4.0,10.5,18.5,16.9 & GoodXenon_2s, ,24.0,1200.00,4.0,51.8,39.7,28.7,21.2
1A 1742-294,2773,2001-09-27 00:40:28,244168841.4,-11.0,2.0,11.0,9.8 & GoodXenon_2s,manual window,25.1,1720.75,4.0,83.1,70.9,53.3,39.7
1A 1742-294,2774,2001-09-27 03:35:44,244179352.4,-8.0,0.5,20.0,5.8 & GoodXenon_2s,manual window,28.5,1179.25,4.0,118.2,85.5,66.9,53.0
1A 1742-294,2775,2001-09-27 06:17:42,244189071.4,-6.5,7.5,30.0,16.8 & GoodXenon_2s,manual window,28.7,747.50,2.0,47.3,36.4,27.6,20.4
1A 1742-294,2776,2001-09-27 08:23:28,244196620.4,-7.5,6.0,20.5,17.3 & GoodXenon_2s, ,26.3,266.50,2.0,46.0,34.8,26.7,19.5
1A 1742-294,2777,2001-09-27 08:50:42,244198248.4,-3.0,8.0,18.5,10.8 & GoodXenon_2s, ,25.0,1865.00,4.0,64.5,47.0,36.0,28.1
1A 1742-294,2779,2001-09-27 11:39:28,244208378.4,-7.0,6.5,20.5,17.6 & GoodXenon_2s, ,32.4,1715.00,4.0,43.7,33.4,24.4,18.1
1A 1742-294,2780,2001-09-27 12:01:24,244209691.9,-4.0,6.0,15.5,10.8 & GoodXenon_2s, ,22.2,1485.50,2.0,67.7,50.5,37.3,28.8
1A 1742-294,2781,2001-09-27 14:36:26,244218994.9,-7.5,7.0,18.5,13.9 & GoodXenon_2s, ,31.2,702.00,0.5,53.7,40.2,29.0,21.5
1A 1742-294,2782,2001-09-27 16:19:30,244225182.9,-11.0,6.0,25.0,12.3 & GoodXenon_2s,manual window,30.8,1042.75,4.0,67.2,49.2,38.1,28.1
1A 1742-294,2784,2001-09-27 20:44:32,244241080.4,-5.0,1.5,10.0,5.6 & GoodXenon_2s,manual window,23.3,1780.00,4.0,123.4,90.2,71.0,57.2
1A 1742-294,2786,2001-09-28 02:00:24,244260028.9,-2.5,10.0,19.5,14.0 & GoodXenon_2s, ,29.7,1325.00,2.0,57.5,43.0,32.2,24.1
1A 1742-294,2788,2001-09-28 05:09:58,244271405.9,-6.0,8.5,18.5,11.3 & GoodXenon_2s, ,30.8,829.25,4.0,70.6,53.4,40.7,30.5
1A 1742-294,2789,2001-09-28 05:24:58,244272304.4,-3.0,6.0,17.0,8.0 & GoodXenon_2s,manual window,26.8,1788.50,4.0,95.7,79.6,61.3,47.3
1A 1742-294,2791,2001-09-28 08:14:58,244282504.9,-4.5,9.5,21.5,14.9 & GoodXenon_2s, ,31.9,759.50,2.0,59.6,45.1,34.2,25.7
1A 1742-294,2792,2001-09-28 15:00:14,244306823.9,-6.5,10.0,50.0,14.6 & GoodXenon_2s,manual window,33.0,1982.25,4.0,60.8,44.5,32.2,24.2
1A 1742-294,2793,2001-09-28 19:13:16,244322004.9,-6.5,5.5,22.5,14.2 & GoodXenon_2s, ,28.5,1909.25,4.0,54.4,43.0,32.1,23.7
1A 1742-294,2794,2001-09-28 20:53:30,244328018.9,-6.5,3.5,14.5,14.2 & GoodXenon_2s, ,29.8,962.00,4.0,59.5,44.9,35.4,27.2
1A 1742-294,2795,2001-09-28 22:39:16,244334362.9,-3.5,10.0,20.5,11.8 & GoodXenon_2s, ,34.4,752.75,4.0,64.0,46.8,35.4,26.9
1A 1742-294,2796,2001-09-28 22:54:14,244335261.4,-4.5,5.5,13.5,21.0 & GoodXenon_2s, ,30.3,63.25,4.0,45.4,33.7,26.1,19.5
1A 1742-294,2798,2001-09-29 04:48:16,244356507.9,-10.0,4.5,25.0,13.8 & GoodXenon_2s,manual window,28.0,171.00,4.0,57.3,44.2,32.2,24.0
1A 1742-294,2799,2001-09-29 06:48:50,244363742.9,-9.0,4.0,17.5,15.4 & GoodXenon_2s, ,27.8,1189.00,2.0,50.6,37.8,28.8,21.6
1A 1742-294,2801,2001-09-29 09:13:50,244372439.9,-7.0,8.0,25.5,15.9 & GoodXenon_2s, ,28.5,1481.50,2.0,51.4,37.7,28.2,20.7
1A 1742-294,2803,2001-09-29 16:02:16,244396941.9,-4.0,13.0,40.0,11.5 & GoodXenon_2s,manual window,29.2,1431.00,2.0,68.5,51.5,39.5,29.8
1A 1742-294,2804,2001-09-29 18:53:10,244407199.4,-7.0,4.5,18.5,13.4 & GoodXenon_2s, ,26.6,806.50,2.0,59.7,44.9,33.1,25.3
1A 1742-294,2806,2001-09-29 20:42:48,244413774.9,-4.0,10.0,23.0,16.3 & GoodXenon_2s, ,24.8,236.50,4.0,51.4,39.3,30.6,23.2
1A 1742-294,2813,2001-10-03 05:46:42,244705608.4,-4.5,7.0,18.5,17.5 & GoodXenon_2s, ,25.4,1962.00,2.0,50.3,37.0,27.1,19.9
1A 1742-294,2815,2001-10-03 05:57:36,244706261.4,-6.0,0.5,16.0,6.2 & GoodXenon_2s,manual window,26.3,139.00,1.0,110.6,83.9,68.9,58.9
1A 1742-294,2814,2001-10-03 06:09:40,244706985.4,-3.5,3.5,20.0,7.4 & GoodXenon_2s,manual window,26.6,726.00,1.0,107.5,79.6,61.6,48.8
1A 1742-294,2816,2001-10-03 09:00:22,244717233.4,-8.0,5.0,17.5,17.8 & GoodXenon_2s, ,28.9,981.00,2.0,47.9,34.7,25.7,19.2
1A 1742-294,2817,2001-10-03 10:52:46,244723975.4,-7.5,7.5,17.5,13.7 & GoodXenon_2s, ,28.2,246.75,4.0,58.7,42.4,32.6,24.2
1A 1742-294,2818,2001-10-03 13:25:28,244733133.9,-4.0,9.5,25.5,10.8 & GoodXenon_2s, ,25.2,143.75,4.0,68.2,52.3,38.3,29.5
1A 1742-294,2819,2001-10-03 13:44:26,244734272.4,-3.5,5.0,14.5,10.7 & GoodXenon_2s, ,23.9,118.00,1.0,68.8,56.4,42.9,32.5
1A 1742-294,2820,2001-10-03 14:00:08,244735216.9,-5.5,2.0,10.0,7.1 & GoodXenon_2s, ,24.6,238.50,4.0,95.4,82.6,65.4,48.2
1A 1742-294,2821,2001-10-03 16:54:10,244745659.4,-8.0,5.0,34.5,16.5 & GoodXenon_2s, ,25.2,126.00,4.0,52.8,40.1,29.4,21.7
1A 1742-294,2822,2001-10-03 18:50:40,244752649.4,-8.0,8.0,35.0,14.9 & GoodXenon_2s, ,24.6,1039.50,4.0,50.9,37.6,28.5,20.9
1A 1742-294,2823,2001-10-03 21:24:32,244761881.9,-7.5,5.0,17.0,14.1 & GoodXenon_2s, ,26.1,1318.00,2.0,56.8,41.7,31.1,23.9
1A 1742-294,2824,2001-10-03 23:13:26,244768414.9,-6.5,8.0,17.5,13.7 & GoodXenon_2s, ,29.7,1348.00,4.0,58.6,44.6,33.4,24.7
1A 1742-294,2825,2001-10-04 08:24:42,244801490.9,-5.5,10.0,25.0,13.6 & GoodXenon_2s, ,30.7,53.00,1.0,63.4,48.3,36.6,27.0
1A 1742-294,2826,2001-10-04 08:48:36,244802920.4,-2.5,6.0,15.5,9.7 & GoodXenon_2s, ,29.8,890.00,2.0,76.7,60.2,43.6,32.1
1A 1742-294,2827,2001-10-04 09:07:46,244804071.9,-3.5,0.5,11.0,6.7 & GoodXenon_2s, ,27.8,1620.50,2.0,99.3,76.8,60.0,47.1
1A 1742-294,2828,2001-10-04 11:58:28,244814321.4,-10.0,6.0,18.0,14.1 & GoodXenon_2s, ,28.9,1468.00,4.0,57.3,41.9,31.0,23.0
1A 1742-294,2829,2001-10-04 13:57:20,244821450.9,-8.0,6.0,13.0,12.6 & GoodXenon_2s, ,28.1,239.50,4.0,62.9,47.9,37.2,27.4
1A 1742-294,2831,2001-10-04 15:44:54,244827903.4,-6.5,8.5,21.0,14.0 & GoodXenon_2s, ,25.3,238.00,2.0,59.0,43.8,33.5,24.7
1A 1742-294,2832,2001-10-04 20:12:30,244843958.4,-7.0,7.0,24.0,18.3 & GoodXenon_2s, ,28.7,341.00,2.0,46.1,34.7,25.8,19.1
1A 1742-294,2833,2001-10-05 00:46:18,244860385.9,-5.0,6.0,18.0,20.1 & GoodXenon_2s, ,30.2,1210.75,4.0,43.5,34.3,25.5,18.9
1A 1742-294,2835,2001-10-05 10:22:10,244894940.4,-9.0,7.0,20.5,12.8 & GoodXenon_2s, ,30.3,1198.50,2.0,56.2,41.3,31.7,23.9
1A 1742-294,2836,2001-10-05 10:43:48,244896235.4,-4.5,4.5,9.5,14.8 & GoodXenon_2s, ,27.3,1658.50,2.0,56.2,43.6,32.0,23.5
1A 1742-294,2837,2001-10-05 13:16:48,244905418.4,-9.5,7.0,60.0,15.2 & GoodXenon_2s,manual window,29.8,1871.75,4.0,52.9,39.3,29.4,22.3
1A 1742-294,2838,2001-10-05 17:08:58,244919348.9,-9.0,7.5,50.0,12.1 & GoodXenon_2s,manual window,28.9,186.50,4.0,60.8,45.0,33.1,25.2
1A 1742-294,2839,2001-10-05 20:59:58,244933209.4,-9.5,4.5,50.0,19.4 & GoodXenon_2s,manual window,30.4,1932.00,0.5,45.7,34.4,26.3,19.5
1A 1742-294,2840,2001-10-05 22:51:06,244939872.4,-4.0,7.5,40.0,16.6 & GoodXenon_2s,manual window,29.6,896.00,1.0,50.5,36.6,28.4,21.1
1A 1742-294,2842,2001-10-06 01:51:58,244950727.9,-8.5,7.5,40.0,15.8 & GoodXenon_2s,manual window,26.9,25.50,4.0,57.8,41.8,31.0,22.9
1A 1742-294,2843,2001-10-06 08:05:27,244973132.4,-2.5,9.0,18.5,11.0 & GoodXenon_2s, ,25.0,1475.00,2.0,66.2,50.4,37.1,28.2
1A 1742-294,2844,2001-10-06 10:04:06,244980254.4,-7.5,8.5,21.5,15.9 & GoodXenon_2s, ,28.7,653.50,4.0,54.1,42.9,32.4,24.2
1A 1742-294,2845,2001-10-06 11:43:54,244986246.4,-9.5,6.5,22.0,12.8 & GoodXenon_2s, ,26.8,1740.00,2.0,58.9,44.7,32.7,23.8
1A 1742-294,2848,2001-10-06 13:35:58,244992967.9,-7.0,7.0,20.5,15.0 & GoodXenon_2s, ,29.2,1685.00,2.0,56.8,43.6,32.4,23.7
1A 1742-294,2847,2001-10-06 16:10:38,245002243.4,-2.5,11.0,18.0,16.4 & GoodXenon_2s, ,25.1,1089.00,2.0,52.6,38.6,28.6,20.8
1A 1742-294,2849,2001-10-06 18:15:48,245009752.9,-2.5,10.5,18.5,15.3 & GoodXenon_2s, ,28.5,321.50,2.0,56.5,42.3,31.8,23.4
1A 1742-294,2852,2001-10-08 13:06:04,245163974.4,-8.5,8.5,50.0,19.9 & E_125us_64M_0_1s,manual window,29.2,1098.75,4.0,37.9,27.5,20.4,15.0
1A 1742-294,2853,2001-10-08 17:32:57,245179982.9,-3.0,7.5,20.5,12.2 & E_125us_64M_0_1s,manual window,27.7,236.75,4.0,62.5,45.9,34.5,26.1
1A 1742-294,2854,2001-10-08 17:51:11,245181090.4,-15.0,0.5,15.0,6.7 & E_125us_64M_0_1s,manual window,27.4,524.00,2.0,103.4,82.5,70.8,55.8
1A 1742-294,3502,2007-04-21 15:40:08,419787613.9,-4.0,1.5,12.0,31.5 & E_125us_64M_0_1s, ,30.7,1680.00,0.5,31.0,22.6,16.8,13.3
1A 1742-294,8241,2011-08-19 14:00:29,556380065.9,-2.5,4.5,14.5,23.3 & GoodXenon_2s, ,23.4,363.25,4.0,39.5,28.7,20.9,15.9
1A 1742-294,8243,2011-08-20 10:39:57,556454411.9,-2.5,4.0,11.5,28.0 & GoodXenon_2s, ,30.5,1994.00,4.0,38.8,28.0,20.5,15.4
1A 1742-294,8246,2011-08-21 13:39:09,556551548.4,-2.5,3.0,11.5,26.4 & GoodXenon_2s, ,22.9,108.75,4.0,36.7,27.9,21.5,16.5
SAX J1747.0-2853,2765,2001-09-26 00:04:41,244080288.4,-4.0,6.5,43.0,187.6 & GoodXenon_2s, ,29.4,315.00,2.0,10.2,7.5,5.5,4.1
SAX J1747.0-2853,2771,2001-09-26 23:16:56,244163822.9,-4.0,5.0,39.5,184.7 & GoodXenon_2s, ,31.0,1091.25,4.0,10.3,7.4,5.6,4.2
SAX J1747.0-2853,2778,2001-09-27 11:14:44,244206890.9,-4.0,4.5,47.0,188.9 & GoodXenon_2s, ,29.6,1365.75,4.0,9.8,7.1,5.3,3.9
SAX J1747.0-2853,2783,2001-09-27 21:20:00,244243208.4,-6.5,4.5,21.0,98.5 & GoodXenon_2s, ,27.1,513.75,4.0,16.1,11.6,8.5,6.4
SAX J1747.0-2853,2785,2001-09-28 00:23:08,244254194.4,-7.0,5.5,25.5,102.2 & GoodXenon_2s, ,24.7,1915.00,1.0,15.5,11.3,8.3,6.2
SAX J1747.0-2853,2787,2001-09-28 04:36:11,244269379.9,-8.0,4.5,24.0,94.9 & GoodXenon_2s, ,26.0,771.00,1.0,17.7,12.8,9.4,7.0
SAX J1747.0-2853,2790,2001-09-28 08:07:50,244282078.4,-7.5,5.0,20.0,83.7 & GoodXenon_2s, ,27.8,1804.00,0.5,18.9,13.7,9.9,7.3
SAX J1747.0-2853,2797,2001-09-29 05:05:21,244357528.9,-5.5,2.5,30.0,194.0 & GoodXenon_2s, ,26.4,1919.00,2.0,11.0,7.9,5.9,4.5
SAX J1747.0-2853,2800,2001-09-29 08:11:21,244368687.9,-6.5,8.0,25.0,84.6 & GoodXenon_2s, ,27.2,1518.00,0.5,16.8,12.2,8.9,6.7
SAX J1747.0-2853,2802,2001-09-29 14:22:48,244390975.4,-5.0,2.5,29.5,233.7 & GoodXenon_2s, ,24.9,1736.25,4.0,9.7,7.0,5.2,4.0
SAX J1747.0-2853,2807,2001-09-29 23:30:51,244423859.9,-6.5,2.5,33.5,149.7 & GoodXenon_2s, ,30.7,390.25,4.0,13.5,9.9,7.3,5.5
SAX J1747.0-2853,2830,2001-10-04 15:12:03,244825933.9,-8.0,6.0,44.0,214.8 & GoodXenon_2s, ,28.8,1324.25,4.0,11.0,7.9,5.7,4.2
SAX J1747.0-2853,2834,2001-10-05 10:45:37,244896341.9,-2.0,9.5,42.5,260.4 & GoodXenon_2s, ,31.4,915.50,2.0,9.7,7.2,5.6,4.1
SAX J1747.0-2853,2841,2001-10-06 02:10:57,244951868.4,-8.5,5.0,48.0,158.6 & GoodXenon_2s, ,28.9,28.00,4.0,12.9,9.3,6.7,4.9
SAX J1747.0-2853,2846,2001-10-06 13:02:42,244990967.9,-3.0,10.0,49.0,145.0 & GoodXenon_2s, ,31.1,1813.50,2.0,13.1,9.5,6.8,5.0
SAX J1747.0-2853,3179,2004-04-01 14:53:18,323448809.4,-10.0,4.5,14.0,6.4 & E_125us_64M_0_1s,manual window,26.2,1536.50,2.0,58.4,45.8,35.0,27.2
SAX J1747.0-2853,3180,2004-04-03 20:41:35,323642501.4,-2.0,2.0,18.0,5.8 & E_125us_64M_0_1s,manual window,28.2,1083.00,2.0,84.3,62.6,48.0,37.4
SAX J1747.0-2853,3608,2007-10-05 04:05:12,434174718.4,-4.5,4.0,12.5,15.1 & E_125us_64M_0_1s, ,23.7,1848.00,1.0,61.6,46.0,34.1,25.1
SAX J1747.0-2853,3609,2007-10-08 02:58:27,434429912.4,-3.0,4.5,11.0,30.4 & E_125us_64M_0_1s, ,25.6,454.00,0.5,35.0,26.1,19.8,15.0
SAX J1747.0-2853,3610,2007-10-08 08:41:36,434450516.9,-6.0,3.0,9.0,23.4 & E_125us_64M_0_1s, ,26.0,1504.00,0.5,41.1,30.0,22.3,16.8
SAX J1747.0-2853,3611,2007-10-08 11:10:24,434459418.4,-6.5,4.0,12.5,26.9 & E_125us_64M_0_1s, ,26.6,1134.00,4.0,35.4,26.1,19.1,14.8
SAX J1747.0-2853,3612,2007-10-08 11:52:09,434461938.4,-6.0,2.5,41.0,240.5 & E_125us_64M_0_1s, ,29.3,1180.00,0.5,8.6,6.2,4.6,3.5
SAX J1747.0-2853,3613,2007-10-08 13:30:09,434467819.4,-7.5,3.5,16.5,24.3 & E_125us_64M_0_1s, ,25.6,479.00,4.0,36.7,26.6,19.8,15.3
SAX J1747.0-2853,3614,2007-10-09 00:48:52,434508540.4,-4.5,2.5,6.5,21.9 & E_125us_64M_0_1s, ,24.1,642.50,2.0,48.1,36.7,27.2,20.8
SAX J1747.0-2853,3617,2007-10-13 11:53:27,434894013.4,-3.0,1.5,6.0,16.7 & E_125us_64M_0_1s,manual window,23.8,941.25,4.0,50.8,42.2,32.0,27.9
SAX J1747.0-2853,3618,2007-10-13 12:04:32,434894676.9,-2.5,5.0,22.0,17.0 & E_125us_64M_0_1s, ,23.0,1049.50,2.0,52.3,37.8,28.9,23.2
SAX J1747.0-2853,8205,2011-03-10 16:29:11,542392158.9,-2.0,2.5,7.0,68.9 & E_125us_64M_0_1s, ,27.2,1144.75,4.0,18.5,13.3,10.2,8.3
IGR J17473-2721,3283,2005-05-24 07:08:22,359536108.4,-3.5,9.0,11.0,150.9 & E_125us_64M_0_1s,manual window; no burst end,23.9,1287.50,2.0,7.4,5.4,3.9,2.8
IGR J17473-2721,3285,2005-05-31 02:35:34,360124543.9,-9.0,8.5,63.0,77.4 & E_125us_64M_0_1s, ,27.2,1721.25,4.0,11.2,8.1,5.9,4.3
IGR J17473-2721,3684,2008-04-08 13:36:27,450279397.9,-8.5,7.0,53.5,87.6 & E_125us_64M_0_1s, ,33.7,240.00,0.5,13.7,10.0,7.3,5.3
IGR J17473-2721,3686,2008-04-14 07:38:24,450776312.9,-8.0,9.5,72.0,44.7 & E_125us_64M_0_1s, ,32.3,1240.75,4.0,16.5,12.1,8.7,6.3
IGR J17473-2721,3687,2008-04-18 05:51:38,451115507.9,-7.5,8.0,47.5,46.3 & E_125us_64M_0_1s, ,26.9,1733.00,1.0,9.7,7.0,5.1,3.7
IGR J17473-2721,3689,2008-04-20 08:24:32,451297481.4,-7.5,9.0,58.5,59.9 & E_125us_64M_0_1s, ,30.4,1917.50,2.0,14.3,10.3,7.5,5.5
IGR J17473-2721,3692,2008-04-23 21:00:59,451602066.9,-6.0,11.0,62.0,54.1 & SB_125us_0_249_1s, ,32.7,1193.50,2.0,10.0,7.2,5.2,3.8
IGR J17473-2721,3693,2008-04-24 20:22:18,451686147.9,-7.5,8.5,63.5,31.9 & SB_125us_0_249_1s, ,33.0,977.00,2.0,11.0,8.0,5.8,4.2
IGR J17473-2721,3694,2008-04-25 04:37:51,451715881.4,-8.5,7.5,67.5,40.9 & SB_125us_0_249_1s, ,31.3,1672.00,4.0,11.8,8.5,6.2,4.5
IGR J17473-2721,3695,2008-04-26 00:50:50,451788662.4,-9.5,8.5,55.5,32.3 & SB_125us_0_249_1s, ,29.2,1949.00,2.0,9.2,6.7,4.8,3.5
IGR J17473-2721,3696,2008-04-26 00:59:20,451789168.9,-6.5,3.5,15.0,31.8 & SB_125us_0_249_1s, ,30.1,953.50,4.0,11.2,8.3,6.0,4.4
IGR J17473-2721,3698,2008-04-26 23:59:39,451871988.4,-9.0,12.5,63.5,33.7 & SB_125us_0_249_1s, ,31.0,1654.00,4.0,11.5,8.3,6.1,4.4
IGR J17473-2721,3699,2008-04-27 23:35:41,451956951.4,-8.5,8.5,57.0,40.8 & SB_125us_0_249_1s, ,29.4,171.50,2.0,10.3,7.5,5.6,4.1
IGR J17473-2721,3700,2008-04-28 01:37:29,451964259.4,-9.0,14.5,64.0,32.6 & SB_125us_0_249_1s, ,29.9,1484.00,4.0,11.9,8.6,6.2,4.6
IGR J17473-2721,3702,2008-04-28 21:35:07,452036115.9,-6.5,8.5,53.0,29.1 & SB_125us_0_249_1s, ,27.4,320.00,4.0,7.6,5.5,4.0,2.9
IGR J17473-2721,3703,2008-04-28 23:30:10,452043020.4,-8.5,8.5,44.5,34.7 & SB_125us_0_249_1s, ,29.9,163.00,4.0,11.2,8.1,5.9,4.3
IGR J17473-2721,3704,2008-04-29 21:07:54,452120882.9,-7.0,10.5,57.0,47.9 & SB_125us_0_249_1s, ,31.7,1876.25,4.0,8.5,6.2,4.5,3.3
IGR J17473-2721,3705,2008-04-29 22:46:16,452126785.9,-7.5,8.5,48.5,47.2 & SB_125us_0_249_1s, ,31.3,1251.50,4.0,8.7,6.2,4.5,3.3
IGR J17473-2721,3706,2008-05-01 23:45:27,452303137.4,-8.5,9.0,58.5,41.6 & SB_125us_0_249_1s, ,26.9,1880.00,1.0,14.8,11.0,7.9,5.8
IGR J17473-2721,3709,2008-05-07 19:12:39,452805169.4,-9.0,11.5,62.0,40.9 & SB_125us_0_249_1s, ,28.8,468.75,4.0,9.2,6.7,4.9,3.6
IGR J17473-2721,3710,2008-05-10 02:45:24,453005136.4,-11.0,8.5,66.0,40.1 & SB_125us_0_249_1s, ,31.3,28.50,4.0,9.7,7.2,5.2,3.7
IGR J17473-2721,3714,2008-05-15 00:13:28,453428016.9,-9.0,7.5,14.5,7.8 & SB_125us_0_249_1s, ,28.8,144.50,2.0,48.4,36.4,27.7,20.8
IGR J17473-2721,3716,2008-05-17 16:37:04,453659833.4,-6.5,10.5,46.0,36.3 & SB_125us_0_249_1s, ,25.5,1528.25,4.0,10.8,7.9,5.8,4.2
IGR J17473-2721,3717,2008-05-19 10:36:34,453811006.9,-11.0,8.5,63.5,37.6 & SB_125us_0_249_1s, ,29.5,1101.75,4.0,9.7,7.0,5.1,3.7
IGR J17473-2721,3718,2008-05-19 12:25:58,453817568.9,-8.5,9.5,63.0,39.8 & SB_125us_0_249_1s, ,30.5,1042.00,0.5,12.0,8.8,6.4,4.7
IGR J17473-2721,3720,2008-05-21 02:32:06,453954736.4,-7.5,8.0,55.0,58.1 & SB_125us_0_249_1s, ,30.7,16.00,2.0,7.8,5.6,4.1,3.0
IGR J17473-2721,3721,2008-05-22 13:55:32,454082141.9,-7.5,9.0,60.5,48.7 & SB_125us_0_249_1s, ,28.2,291.00,4.0,14.8,10.7,7.8,5.6
IGR J17473-2721,3728,2008-06-07 07:02:53,455439783.9,-9.0,12.0,71.5,35.2 & E_125us_64M_0_1s, ,29.6,295.50,2.0,17.3,12.6,9.2,6.6
IGR J17473-2721,3730,2008-06-11 00:38:30,455762318.4,-6.5,10.5,58.5,45.4 & E_125us_64M_0_1s, ,26.4,371.00,2.0,14.7,10.7,7.7,5.6
IGR J17473-2721,3731,2008-06-12 05:06:53,455864823.9,-9.5,6.5,61.5,33.1 & E_125us_64M_0_1s, ,29.7,268.50,4.0,17.3,12.6,9.2,6.8
IGR J17473-2721,3732,2008-06-13 12:33:43,455978033.4,-9.0,8.0,57.0,52.0 & E_125us_64M_0_1s, ,29.1,577.75,4.0,14.9,10.8,7.9,5.8
IGR J17473-2721,3733,2008-06-15 00:12:29,456106359.9,-10.0,9.0,71.5,43.2 & E_125us_64M_0_1s, ,33.3,1641.75,4.0,17.8,13.0,9.4,6.9
IGR J17473-2721,3734,2008-06-16 20:03:03,456264194.9,-10.5,9.0,62.5,49.3 & E_125us_64M_0_1s, ,31.6,1658.25,4.0,18.2,13.2,9.6,7.0
IGR J17473-2721,3735,2008-06-17 21:48:55,456356946.9,-10.5,9.5,71.0,63.4 & E_125us_64M_0_1s, ,29.8,263.00,1.0,12.5,9.0,6.5,4.8
IGR J17473-2721,3742,2008-07-17 08:25:41,458900746.9,-2.5,5.0,53.5,389.3 & E_125us_64M_0_1s, ,36.9,605.00,2.0,7.4,5.3,3.9,2.9
IGR J17473-2721,3743,2008-07-17 11:41:00,458912467.4,-8.0,3.5,29.0,213.8 & E_125us_64M_0_1s, ,28.4,1233.25,4.0,9.6,7.0,5.1,3.9
IGR J17473-2721,3744,2008-07-19 08:38:07,459074292.9,-3.0,5.5,48.0,230.0 & E_125us_64M_0_1s, ,32.3,546.25,4.0,11.2,8.2,6.0,4.5
IGR J17473-2721,3749,2008-07-29 18:49:22,459974969.4,-5.0,9.5,67.5,167.7 & E_125us_64M_0_1s, ,28.2,342.50,2.0,14.9,11.0,8.0,5.8
IGR J17473-2721,3753,2008-08-14 10:13:10,461326397.9,-6.0,8.0,74.0,222.0 & E_125us_64M_0_1s, ,27.9,1072.50,2.0,10.9,7.9,5.7,4.1
IGR J17473-2721,3754,2008-09-03 06:50:42,463042248.9,-4.5,7.5,70.5,246.2 & E_125us_64M_0_1s, ,27.3,173.00,1.0,9.3,6.7,4.8,3.5
IGR J17473-2721,3755,2008-09-04 08:37:39,463135065.4,-4.0,8.5,84.0,240.3 & E_125us_64M_0_1s, ,30.2,321.50,2.0,9.5,6.8,4.9,3.6
IGR J17473-2721,3756,2008-09-08 09:27:37,463483664.4,-5.0,6.5,76.5,327.7 & E_125us_64M_0_1s, ,26.5,645.00,1.0,8.9,6.4,4.7,3.4
IGR J17473-2721,3759,2008-09-14 00:28:23,463969710.4,-5.0,5.5,75.0,420.7 & E_125us_64M_0_1s, ,28.4,1435.00,2.0,9.1,6.6,4.8,3.4
IGR J17473-2721,3763,2008-09-17 16:54:31,464288079.4,-6.5,5.0,60.0,341.2 & E_125us_64M_0_1s, ,30.0,1711.50,4.0,11.9,8.9,6.4,4.7
SLX 1744-300,2265,1997-02-26 01:11:43,99537149.9,-45.0,1.0,5.0,36.1 & GoodXenon_16s,manual window; data gaps; frequency covariance,31.0,1451.00,1.0,27.6,20.5,14.8,12.2
SLX 1744-300,2269,1997-03-24 20:06:00,101851567.4,-4.5,3.5,16.0,23.5 & GoodXenon_2s, ,26.8,1270.00,4.0,30.6,22.0,16.1,12.1
SLX 1744-300,2270,1997-03-25 17:20:12,101928018.9,-4.5,3.5,12.5,22.2 & GoodXenon_2s, ,27.4,220.50,4.0,29.5,22.0,16.1,12.0
SLX 1744-300,3436,2006-10-22 16:06:52,404150816.4,-1.0,5.0,19.0,45.1 & E_125us_64M_0_1s, ,27.5,1961.00,2.0,32.0,23.1,17.4,13.1
SLX 1744-300,3437,2006-10-23 10:54:20,404218463.9,-1.0,4.5,21.5,89.4 & E_125us_64M_0_1s, ,37.0,928.25,4.0,19.8,14.4,10.3,8.2
SLX 1744-300,3438,2006-10-23 14:05:00,404229904.9,-2.5,4.5,19.5,67.5 & E_125us_64M_0_1s, ,29.6,1780.00,1.0,23.4,17.2,12.6,9.6
SLX 1744-300,3439,2006-10-23 15:57:55,404236680.4,-3.0,2.0,6.0,7.9 & E_125us_64M_0_1s,manual window,24.6,795.25,4.0,105.7,83.2,61.5,46.3
SLX 1744-300,3503,2007-04-21 17:12:13,419793138.9,-3.0,5.5,29.0,83.6 & E_125us_64M_0_1s, ,24.6,1776.00,0.5,17.7,12.9,9.3,7.0
SLX 1744-300,3504,2007-04-22 13:35:10,419866516.4,-3.0,4.0,22.0,98.6 & E_125us_64M_0_1s, ,26.5,1772.00,1.0,16.1,11.7,8.5,6.4
SLX 1744-300,3506,2007-04-23 17:34:12,419967256.4,-1.0,3.5,31.0,146.4 & E_125us_64M_0_1s, ,35.7,1278.00,4.0,12.7,9.3,6.9,5.4
SLX 1744-300,3507,2007-04-23 21:20:48,419980853.9,-3.5,3.0,16.5,87.0 & E_125us_64M_0_1s,partial GTI,22.0,1138.50,4.0,17.0,12.2,8.9,6.8
SLX 1744-300,3510,2007-04-28 09:08:49,420368933.9,-2.0,4.0,18.5,82.9 & E_125us_64M_0_1s, ,27.7,1359.75,4.0,19.0,13.8,10.3,7.9
SLX 1744-300,3511,2007-04-28 20:03:07,420408193.4,-4.5,3.5,26.0,80.2 & E_125us_64M_0_1s, ,27.6,143.00,1.0,23.1,16.6,12.1,9.2
SLX 1744-300,3542,2007-06-17 04:42:49,424672975.4,-3.5,14.0,33.0,24.7 & E_125us_64M_0_1s, ,28.9,918.00,2.0,42.0,31.5,23.1,17.4
SLX 1744-300,3543,2007-06-17 06:11:13,424678279.4,-3.0,4.5,34.0,127.6 & E_125us_64M_0_1s, ,25.6,1984.50,2.0,15.4,11.4,8.3,6.4
SLX 1744-300,3544,2007-06-17 07:58:31,424684720.9,-8.5,10.5,44.0,23.5 & E_125us_64M_0_1s, ,28.8,252.00,0.5,44.4,32.6,23.7,17.3
SLX 1744-300,3723,2008-05-30 05:48:51,454744147.9,-12.5,7.5,80.0,10.5 & E_125us_64M_0_1s,manual window,33.0,1978.00,0.5,83.3,65.8,49.4,37.6
SLX 1744-300,3724,2008-05-31 09:46:34,454844800.4,-4.5,4.0,13.5,25.5 & E_125us_64M_0_1s, ,25.4,388.00,1.0,45.7,34.7,25.5,19.1
SLX 1744-300,8240,2011-08-19 12:36:13,556374967.4,-0.5,2.0,6.0,8.2 & GoodXenon_2s,manual window,24.3,194.00,2.0,87.0,63.9,52.0,51.3
SLX 1744-300,8245,2011-08-20 10:26:05,556453565.9,-2.0,2.5,5.0,6.4 & GoodXenon_2s, ,24.8,1200.00,4.0,93.8,72.0,60.5,47.8
SLX 1744-300,8250,2011-08-29 09:15:37,557226946.9,-4.5,2.0,4.0,9.4 & GoodXenon_2s, ,23.3,1327.00,2.0,77.0,62.6,49.4,36.6
SLX 1744-300,8251,2011-09-03 08:08:51,557654940.9,-4.5,1.0,5.5,6.8 & GoodXenon_2s, ,26.5,495.00,1.0,104.5,81.4,66.3,49.7
SLX 1744-300,8252,2011-09-08 05:54:51,558078899.4,-3.0,4.0,9.5,5.5 & GoodXenon_2s,manual window,24.2,1102.25,4.0,126.4,98.6,71.8,56.1
SLX 1744-300,8255,2011-09-22 09:53:37,559302825.4,-1.5,1.5,5.0,13.7 & GoodXenon_2s, ,24.0,1047.00,2.0,67.7,52.4,41.1,35.8
GX 3+1,2558,1999-08-10 18:35:54,176927759.4,-2.5,2.5,35.5,180.8 & SB_125us_0_249_1s, ,31.4,1168.75,4.0,7.3,5.4,4.0,3.1
GX 3+1,2748,2001-08-07 16:38:47,239819931.4,-2.0,7.0,45.5,85.3 & SB_125us_0_13_1s, ,30.1,460.25,4.0,16.7,12.1,9.0,6.6
GX 3+1,3956,2010-09-01 15:26:16,525972381.9,-3.0,2.5,23.5,149.5 & SB_125us_0_249_1s, ,28.6,1916.00,1.0,9.5,7.0,5.2,4.0
IGR J17480-2446,4192,2010-10-13 00:37:12,529547842.4,-7.0,8.5,65.0,30.9 & GoodXenon_2s, ,235.2,11.00,4.0,29.6,22.4,17.1,12.7
IGR J17480-2446,3972,2010-10-14 04:41:41,529648914.9,-10.5,5.5,30.0,11.2 & E_125us_64M_0_1s,manual window,27.8,1972.25,4.0,65.4,51.1,38.6,28.7
IGR J17480-2446,3973,2010-10-14 04:59:16,529649967.9,-10.0,6.5,18.0,10.4 & E_125us_64M_0_1s, ,25.5,1209.00,4.0,66.3,50.5,39.4,30.1
IGR J17480-2446,3974,2010-10-14 05:16:11,529650979.9,-5.5,6.5,17.5,10.5 & E_125us_64M_0_1s, ,26.7,573.75,4.0,66.0,56.3,41.4,30.8
IGR J17480-2446,3975,2010-10-14 06:08:37,529654128.9,-10.5,5.5,11.5,10.0 & E_125us_64M_0_1s, ,25.8,1648.25,4.0,67.1,51.7,38.8,30.6
IGR J17480-2446,3976,2010-10-14 06:25:59,529655172.4,-10.0,5.0,14.0,10.1 & E_125us_64M_0_1s, ,25.4,388.50,2.0,68.0,49.3,37.7,29.3
IGR J17480-2446,3977,2010-10-14 06:44:08,529656259.4,-8.0,6.5,16.0,11.2 & E_125us_64M_0_1s, ,28.6,1615.50,2.0,65.5,47.9,36.5,28.1
IGR J17480-2446,3978,2010-10-14 07:55:10,529660521.9,-9.0,6.5,14.5,9.8 & E_125us_64M_0_1s, ,31.9,648.75,4.0,68.3,49.8,37.4,28.7
IGR J17480-2446,3979,2010-10-14 08:12:16,529661548.4,-9.5,4.5,12.0,9.3 & E_125us_64M_0_1s, ,26.5,1807.00,1.0,69.4,50.4,38.4,29.0
IGR J17480-2446,3980,2010-10-14 08:29:41,529662593.9,-9.5,10.0,13.5,8.6 & E_125us_64M_0_1s, ,26.5,917.50,4.0,75.5,57.6,42.4,31.6
IGR J17480-2446,3982,2010-10-14 17:16:24,529694192.9,-6.0,8.0,17.5,8.2 & E_125us_64M_0_1s, ,28.0,532.00,4.0,79.7,61.1,48.9,35.8
IGR J17480-2446,3983,2010-10-14 17:28:30,529694924.9,-8.5,9.5,16.5,7.8 & E_125us_64M_0_1s, ,24.2,466.25,4.0,78.9,62.9,50.1,36.1
IGR J17480-2446,3984,2010-10-14 17:42:35,529695768.9,-11.5,5.0,10.5,7.0 & E_125us_64M_0_1s, ,26.0,1529.75,4.0,87.3,75.5,55.0,41.9
IGR J17480-2446,3985,2010-10-14 17:54:35,529696483.9,-6.5,7.0,19.5,8.0 & E_125us_64M_0_1s,manual window,33.9,1830.25,4.0,84.6,69.8,52.1,39.1
IGR J17480-2446,3986,2010-10-14 18:33:26,529698821.9,-13.5,1.5,7.5,9.0 & E_125us_64M_0_1s, ,26.6,1218.00,1.0,68.5,52.8,38.5,30.2
IGR J17480-2446,3987,2010-10-14 18:45:32,529699547.4,-12.0,5.0,13.0,9.4 & E_125us_64M_0_1s, ,25.0,1997.50,4.0,65.2,49.5,41.5,31.1
IGR J17480-2446,3988,2010-10-14 18:57:13,529700246.4,-11.0,1.5,12.0,10.2 & E_125us_64M_0_1s, ,30.6,1471.00,1.0,57.9,46.8,34.8,27.4
IGR J17480-2446,3989,2010-10-14 19:08:52,529700946.4,-12.0,6.0,9.0,10.0 & E_125us_64M_0_1s, ,31.7,11.00,2.0,59.5,46.7,35.1,26.7
IGR J17480-2446,3990,2010-10-14 19:20:16,529701627.9,-10.5,9.5,11.5,8.9 & E_125us_64M_0_1s, ,33.9,269.75,4.0,70.8,53.1,41.3,32.0
IGR J17480-2446,3991,2010-10-14 19:32:14,529702346.9,-10.0,7.0,14.0,11.3 & E_125us_64M_0_1s, ,39.4,1833.50,4.0,58.4,42.2,32.7,24.7
IGR J17480-2446,3992,2010-10-14 20:07:48,529704486.4,-15.0,0.5,6.5,7.7 & E_125us_64M_0_1s, ,28.0,1062.00,0.5,89.2,67.1,48.7,37.9
IGR J17480-2446,3993,2010-10-14 20:19:36,529705189.4,-10.0,4.5,10.0,6.6 & E_125us_64M_0_1s,manual window,23.9,1396.50,2.0,88.4,70.2,53.4,40.0
IGR J17480-2446,3994,2010-10-14 20:30:46,529705861.4,-12.5,0.5,10.5,7.6 & E_125us_64M_0_1s,manual window,25.6,550.50,2.0,84.3,77.1,59.4,44.4
IGR J17480-2446,3995,2010-10-14 20:42:56,529706589.9,-10.5,4.0,11.0,8.0 & E_125us_64M_0_1s, ,26.0,792.50,4.0,91.9,72.4,55.3,40.8
IGR J17480-2446,3996,2010-10-14 20:54:50,529707304.9,-10.5,0.5,14.0,7.0 & E_125us_64M_0_1s, ,34.5,1741.25,4.0,92.0,71.1,53.5,42.9
IGR J17480-2446,3997,2010-10-15 10:28:16,529756110.4,-11.5,6.5,10.5,8.7 & E_125us_64M_0_1s,data gaps; frequency covariance,25.6,312.00,0.5,55.5,47.3,37.1,26.9
IGR J17480-2446,3998,2010-10-15 10:36:47,529756620.9,-10.0,6.0,10.0,7.5 & E_125us_64M_0_1s, ,28.1,1005.00,4.0,71.5,56.9,42.6,31.1
IGR J17480-2446,3999,2010-10-15 10:45:30,529757144.4,-11.5,7.0,11.5,8.5 & E_125us_64M_0_1s, ,28.1,1541.75,4.0,63.4,47.9,36.6,28.2
IGR J17480-2446,4000,2010-10-15 10:54:15,529757671.4,-12.0,4.5,6.5,8.3 & E_125us_64M_0_1s, ,25.3,11.00,4.0,64.1,48.6,35.6,26.4
IGR J17480-2446,4001,2010-10-15 11:02:30,529758157.9,-5.5,5.0,15.0,8.0 & E_125us_64M_0_1s, ,25.5,890.00,1.0,66.7,56.8,42.2,31.9
IGR J17480-2446,4002,2010-10-15 13:39:13,529767564.4,-10.0,0.5,20.0,5.3 & E_125us_64M_0_1s,manual window,26.5,1584.00,1.0,118.1,97.6,88.0,70.4
IGR J17480-2446,4003,2010-10-15 13:47:10,529768046.4,-20.0,0.5,10.0,4.7 & E_125us_64M_0_1s,manual window,27.2,823.75,4.0,129.5,119.2,110.6,85.8
IGR J17480-2446,4004,2010-10-15 13:54:28,529768476.9,-10.0,1.5,20.0,5.9 & E_125us_64M_0_1s,manual window,24.6,287.50,4.0,101.7,92.6,76.6,62.1
IGR J17480-2446,4005,2010-10-15 14:02:28,529768954.4,-10.0,0.5,30.0,4.7 & E_125us_64M_0_1s,manual window,26.6,898.00,4.0,119.0,92.5,74.7,58.4
IGR J17480-2446,4006,2010-10-15 14:10:29,529769442.4,-12.0,4.0,10.0,5.6 & E_125us_64M_0_1s,manual window,28.3,1174.00,2.0,105.4,78.2,63.2,45.7
IGR J17480-2446,4007,2010-10-15 14:18:06,529769902.4,-15.0,0.5,15.0,6.6 & E_125us_64M_0_1s,manual window,28.6,1601.50,4.0,106.5,83.8,73.0,55.1
IGR J17480-2446,4009,2010-10-15 15:12:50,529773180.9,-10.0,2.0,15.0,7.3 & E_125us_64M_0_1s,manual window,26.6,758.25,4.0,93.8,75.2,60.7,50.1
IGR J17480-2446,4010,2010-10-15 15:20:50,529773660.9,-10.0,5.0,15.5,5.3 & E_125us_64M_0_1s,manual window,34.2,885.00,4.0,103.9,87.8,68.6,50.4
IGR J17480-2446,4011,2010-10-15 15:29:14,529774167.4,-12.0,1.0,15.0,4.8 & E_125us_64M_0_1s,manual window,24.0,170.00,1.0,112.5,96.4,75.5,56.0
IGR J17480-2446,4012,2010-10-15 15:37:19,529774643.4,-10.0,3.5,10.0,4.4 & E_125us_64M_0_1s,manual window,27.1,1922.50,4.0,138.4,107.9,92.6,67.2
IGR J17480-2446,4013,2010-10-15 15:44:56,529775111.4,-16.0,1.0,5.0,4.7 & E_125us_64M_0_1s,manual window,30.1,632.75,4.0,123.0,92.2,81.1,63.2
IGR J17480-2446,4014,2010-10-15 15:53:02,529775594.4,-8.5,3.5,13.0,7.2 & E_125us_64M_0_1s, ,28.0,400.00,4.0,81.4,65.6,55.9,42.3
IGR J17480-2446,4015,2010-10-15 18:08:41,529783775.4,-18.0,1.5,8.0,6.1 & E_125us_64M_0_1s,manual window,28.1,1430.50,2.0,102.0,79.2,72.1,52.8
IGR J17480-2446,4017,2010-10-15 18:23:55,529784641.9,-10.0,0.5,10.0,4.9 & E_125us_64M_0_1s,manual window,25.8,1733.00,2.0,112.6,93.4,84.8,73.4
IGR J17480-2446,4018,2010-10-15 18:31:32,529785104.9,-15.0,1.5,20.0,5.5 & E_125us_64M_0_1s,manual window,27.4,1208.25,4.0,107.0,88.3,77.3,60.0
IGR J17480-2446,4019,2010-10-15 18:38:48,529785577.4,-50.0,0.5,1.5,4.7 & E_125us_64M_0_1s,manual window,28.2,124.00,4.0,125.8,111.4,91.0,71.4
IGR J17480-2446,4020,2010-10-15 18:46:33,529785996.4,-8.0,1.0,15.0,3.8 & E_125us_64M_0_1s,manual window,28.2,1080.50,2.0,159.9,117.0,105.3,90.1
IGR J17480-2446,4021,2010-10-15 18:54:09,529786456.9,-12.0,1.5,20.0,6.4 & E_125us_64M_0_1s,manual window,28.9,977.00,2.0,97.9,84.0,71.4,54.2
IGR J17480-2446,4022,2010-10-15 19:02:05,529786940.4,-20.0,2.0,15.0,5.8 & E_125us_64M_0_1s,manual window,27.7,1737.00,2.0,109.9,93.2,73.1,54.5
IGR J17480-2446,4023,2010-10-15 19:40:26,529789231.9,-3.5,6.5,10.0,4.8 & E_125us_64M_0_1s,manual window,24.3,570.50,2.0,121.7,101.4,77.4,61.2
IGR J17480-2446,4024,2010-10-15 19:47:47,529789670.4,-10.0,4.0,20.0,5.5 & E_125us_64M_0_1s,manual window,25.8,313.25,4.0,109.4,95.1,74.6,58.7
IGR J17480-2446,4025,2010-10-15 19:54:03,529790046.4,-15.0,1.0,20.0,4.8 & E_125us_64M_0_1s,manual window,29.1,990.25,4.0,123.1,106.8,110.8,92.2
IGR J17480-2446,4026,2010-10-15 20:01:09,529790479.9,-15.5,1.0,20.0,6.3 & E_125us_64M_0_1s,manual window,26.0,914.25,4.0,94.2,85.6,65.0,51.7
IGR J17480-2446,4027,2010-10-15 20:07:44,529790878.9,-15.0,0.5,20.0,5.3 & E_125us_64M_0_1s,manual window,27.8,1424.25,4.0,112.2,98.7,83.6,68.6
IGR J17480-2446,4028,2010-10-15 20:14:19,529791266.9,-15.0,1.0,20.0,5.2 & E_125us_64M_0_1s,manual window,26.4,1098.50,2.0,112.3,86.8,77.0,59.0
IGR J17480-2446,4029,2010-10-15 20:21:14,529791682.9,-15.0,4.0,20.0,5.4 & E_125us_64M_0_1s,manual window,30.9,436.50,2.0,107.4,85.3,63.9,50.5
IGR J17480-2446,4030,2010-10-15 20:28:31,529792120.4,-15.5,2.0,25.0,7.0 & E_125us_64M_0_1s,manual window,34.1,115.00,2.0,90.5,73.7,62.6,48.6
IGR J17480-2446,4031,2010-10-15 20:35:30,529792540.9,-15.0,3.0,20.0,5.5 & E_125us_64M_0_1s,manual window,28.2,659.75,4.0,105.9,93.9,77.6,59.6
IGR J17480-2446,4033,2010-10-15 21:31:03,529795873.4,-15.0,0.5,15.0,4.8 & E_125us_64M_0_1s,manual window,25.4,1872.75,4.0,117.4,103.0,85.5,71.1
IGR J17480-2446,4034,2010-10-15 21:38:00,529796289.4,-10.0,0.5,10.0,5.4 & E_125us_64M_0_1s,manual window,28.2,1368.50,4.0,121.1,102.4,87.1,72.8
IGR J17480-2446,4035,2010-10-15 21:45:50,529796759.4,-10.0,1.5,15.0,7.8 & E_125us_64M_0_1s,manual window,25.4,15.00,4.0,87.9,71.1,54.1,46.8
IGR J17480-2446,4036,2010-10-15 21:52:22,529797145.4,-10.0,0.5,15.0,5.0 & E_125us_64M_0_1s,manual window,29.4,822.50,2.0,114.2,122.3,96.8,82.7
IGR J17480-2446,4037,2010-10-15 21:58:58,529797546.9,-15.0,0.5,15.0,5.8 & E_125us_64M_0_1s,manual window,30.2,1984.00,4.0,107.1,88.8,77.3,61.9
IGR J17480-2446,4038,2010-10-15 22:05:57,529797972.4,-15.0,2.0,10.0,6.7 & E_125us_64M_0_1s,manual window,27.2,568.00,4.0,84.2,69.7,57.0,46.4
IGR J17480-2446,4039,2010-10-15 22:12:42,529798376.9,-15.0,1.0,10.0,8.2 & E_125us_64M_0_1s,manual window,26.3,1851.25,4.0,80.9,65.7,62.2,48.1
IGR J17480-2446,4040,2010-10-16 09:56:55,529840630.9,-20.0,1.5,15.0,5.3 & E_125us_64M_0_1s,manual window,29.6,1876.00,2.0,111.1,85.3,66.4,56.6
IGR J17480-2446,4041,2010-10-16 10:02:31,529840961.9,-12.0,5.0,30.0,5.9 & E_125us_64M_0_1s,manual window,27.7,339.50,4.0,84.1,72.5,55.7,42.3
IGR J17480-2446,4042,2010-10-16 10:07:23,529841259.9,-20.0,6.0,15.0,6.1 & E_125us_64M_0_1s,manual window,28.4,250.25,4.0,78.6,62.5,48.1,38.1
IGR J17480-2446,4043,2010-10-16 10:13:31,529841630.4,-18.0,13.5,17.5,6.4 & E_125us_64M_0_1s,manual window,28.3,11.00,4.0,71.2,55.1,40.4,30.7
IGR J17480-2446,4044,2010-10-16 10:19:48,529842001.4,-18.0,4.5,10.0,5.3 & E_125us_64M_0_1s,manual window,26.2,1434.00,1.0,88.5,69.8,54.2,42.0
IGR J17480-2446,4045,2010-10-16 10:26:40,529842415.9,-15.0,0.5,20.0,7.5 & E_125us_64M_0_1s,manual window,25.9,1666.00,0.5,67.4,59.6,45.4,33.6
IGR J17480-2446,4046,2010-10-16 10:32:42,529842775.9,-10.0,1.5,15.0,5.4 & E_125us_64M_0_1s,manual window,27.7,1305.00,1.0,89.0,65.3,54.3,44.7
IGR J17480-2446,4047,2010-10-16 10:43:42,529843428.4,-15.0,1.0,15.0,4.9 & E_125us_64M_0_1s,manual window,28.6,751.00,2.0,119.7,108.5,87.1,64.3
IGR J17480-2446,4049,2010-10-16 11:37:18,529846649.9,-10.0,5.0,30.0,7.0 & E_125us_64M_0_1s,manual window,32.8,11.00,4.0,67.6,50.5,38.2,28.2
IGR J17480-2446,4050,2010-10-16 11:43:33,529847029.4,-15.0,0.5,20.0,5.8 & E_125us_64M_0_1s,manual window,31.8,1168.00,0.5,97.4,72.9,54.6,42.6
IGR J17480-2446,4051,2010-10-16 11:49:24,529847372.9,-10.0,4.0,20.0,6.0 & E_125us_64M_0_1s,manual window,27.0,265.50,4.0,88.7,67.4,51.4,38.7
IGR J17480-2446,4052,2010-10-16 11:55:12,529847717.4,-10.0,0.5,20.0,5.8 & E_125us_64M_0_1s,manual window,27.1,620.25,4.0,106.8,82.0,63.5,53.9
IGR J17480-2446,4053,2010-10-16 12:00:08,529848023.9,-20.0,2.5,10.0,3.2 & E_125us_64M_0_1s,manual window,26.3,1868.00,1.0,155.4,120.3,102.7,76.4
IGR J17480-2446,4054,2010-10-16 12:05:51,529848365.4,-20.0,1.0,10.0,4.9 & E_125us_64M_0_1s,manual window,28.0,363.00,1.0,116.8,91.4,68.6,58.2
IGR J17480-2446,4055,2010-10-16 12:11:32,529848701.4,-10.0,3.0,20.0,4.9 & E_125us_64M_0_1s,manual window,31.3,1620.50,4.0,84.5,72.9,57.2,44.4
IGR J17480-2446,4056,2010-10-16 12:16:32,529848999.9,-20.0,0.5,20.0,5.0 & E_125us_64M_0_1s,manual window,31.5,11.00,4.0,104.8,89.8,76.0,60.4
IGR J17480-2446,4057,2010-10-16 12:22:18,529849354.4,-15.0,4.0,15.0,5.7 & E_125us_64M_0_1s,manual window,31.5,380.00,0.5,88.5,70.0,54.8,43.4
IGR J17480-2446,4058,2010-10-16 13:06:51,529852019.9,-8.0,1.0,20.0,3.5 & E_125us_64M_0_1s,manual window; partial GTI,26.8,166.00,2.0,148.4,149.3,128.3,98.1
IGR J17480-2446,4059,2010-10-16 13:12:53,529852383.9,-20.0,1.0,10.0,5.3 & E_125us_64M_0_1s,manual window,31.0,1050.00,0.5,101.7,92.0,79.5,63.7
IGR J17480-2446,4060,2010-10-16 13:18:50,529852740.9,-15.0,5.5,15.0,4.7 & E_125us_64M_0_1s,manual window,27.4,1667.00,2.0,110.0,85.6,72.2,53.6
IGR J17480-2446,4061,2010-10-16 13:25:15,529853131.4,-20.0,0.5,10.0,3.8 & E_125us_64M_0_1s,manual window,27.3,893.25,4.0,136.4,124.5,94.9,72.4
IGR J17480-2446,4062,2010-10-16 13:30:42,529853453.4,-20.0,1.5,30.0,5.4 & E_125us_64M_0_1s,manual window,29.7,1632.00,1.0,107.7,89.7,74.4,56.8
IGR J17480-2446,4063,2010-10-16 13:36:21,529853788.4,-12.0,1.0,12.0,3.7 & E_125us_64M_0_1s,manual window,26.2,1772.00,0.5,161.2,119.4,91.2,69.7
IGR J17480-2446,4064,2010-10-16 13:41:41,529854115.4,-20.0,2.0,10.0,4.7 & E_125us_64M_0_1s,manual window,26.9,1973.75,4.0,100.8,91.5,66.1,52.5
IGR J17480-2446,4065,2010-10-16 13:46:39,529854409.4,-20.0,1.0,15.0,4.7 & E_125us_64M_0_1s,manual window,28.2,771.50,4.0,116.0,92.2,77.8,61.0
IGR J17480-2446,4066,2010-10-16 13:52:00,529854734.9,-25.0,0.5,20.0,4.1 & E_125us_64M_0_1s,manual window,26.9,144.00,4.0,143.5,122.6,107.0,81.2
IGR J17480-2446,4067,2010-10-16 14:33:52,529857252.9,-20.0,0.5,20.0,5.6 & E_125us_64M_0_1s,manual window,26.5,240.00,2.0,97.9,79.9,61.4,47.9
IGR J17480-2446,4068,2010-10-16 14:39:02,529857554.9,-20.0,6.5,15.0,6.6 & E_125us_64M_0_1s,manual window,28.0,166.00,0.5,76.9,66.1,48.1,38.1
IGR J17480-2446,4069,2010-10-16 14:44:02,529857846.9,-15.0,1.0,20.0,6.2 & E_125us_64M_0_1s,manual window,27.7,11.00,4.0,93.1,80.8,65.6,49.2
IGR J17480-2446,4070,2010-10-16 14:49:30,529858183.4,-20.0,0.5,15.0,5.3 & E_125us_64M_0_1s,manual window,28.4,1511.50,2.0,99.1,73.9,60.0,49.9
IGR J17480-2446,4071,2010-10-16 14:54:55,529858507.4,-20.0,0.5,30.0,5.8 & E_125us_64M_0_1s,manual window,28.5,160.00,0.5,89.1,68.5,58.8,44.2
IGR J17480-2446,4072,2010-10-16 15:00:08,529858815.9,-25.0,1.0,30.0,5.6 & E_125us_64M_0_1s,manual window,27.6,1098.00,2.0,101.5,81.2,63.8,49.6
IGR J17480-2446,4073,2010-10-16 15:05:54,529859165.4,-12.0,2.0,25.0,6.8 & E_125us_64M_0_1s,manual window,26.3,853.00,2.0,81.4,67.9,54.7,39.9
IGR J17480-2446,4074,2010-10-16 15:11:15,529859487.9,-15.0,2.0,20.0,5.6 & E_125us_64M_0_1s,manual window,27.2,220.00,2.0,96.9,69.9,56.1,46.6
IGR J17480-2446,4075,2010-10-16 15:16:12,529859778.9,-10.0,4.0,20.0,5.0 & E_125us_64M_0_1s,manual window,32.9,11.00,4.0,106.6,91.7,71.1,54.5
IGR J17480-2446,4076,2010-10-16 15:21:24,529860088.9,-15.0,0.5,25.0,5.7 & E_125us_64M_0_1s,manual window,28.1,24.25,4.0,98.3,82.3,71.2,58.1
IGR J17480-2446,4077,2010-10-16 15:26:34,529860408.9,-15.0,1.5,15.0,3.8 & E_125us_64M_0_1s,manual window,30.7,292.00,0.5,128.5,109.4,81.2,61.3
IGR J17480-2446,4078,2010-10-16 16:08:00,529862881.9,-15.0,1.5,15.0,3.9 & E_125us_64M_0_1s,manual window,31.5,199.50,2.0,134.2,112.6,97.1,80.5
IGR J17480-2446,4079,2010-10-16 16:13:20,529863221.9,-20.0,0.5,10.0,3.5 & E_125us_64M_0_1s,manual window,32.4,465.50,4.0,149.7,115.8,108.2,89.0
IGR J17480-2446,4080,2010-10-16 16:19:14,529863563.4,-10.0,3.5,30.0,5.1 & E_125us_64M_0_1s,manual window,26.0,1787.75,4.0,115.1,89.1,68.5,55.9
IGR J17480-2446,4081,2010-10-16 16:25:41,529863957.4,-16.0,3.5,30.0,5.3 & E_125us_64M_0_1s,manual window,29.4,823.50,4.0,112.8,82.5,65.5,47.7
IGR J17480-2446,4082,2010-10-16 16:31:36,529864300.9,-10.0,1.0,15.0,3.6 & E_125us_64M_0_1s,manual window,26.9,11.00,4.0,159.3,130.1,118.8,88.1
IGR J17480-2446,4083,2010-10-16 16:36:40,529864603.9,-10.0,0.5,10.0,4.7 & E_125us_64M_0_1s,manual window,25.1,497.00,4.0,122.9,111.2,80.2,63.7
IGR J17480-2446,4085,2010-10-16 16:46:55,529865224.4,-15.0,2.0,10.0,4.4 & E_125us_64M_0_1s,manual window,27.8,206.25,4.0,127.7,106.3,86.1,70.1
IGR J17480-2446,4086,2010-10-16 16:53:06,529865601.4,-15.0,2.0,20.0,6.2 & E_125us_64M_0_1s,manual window,28.0,1440.00,1.0,106.8,84.5,69.7,53.8
IGR J17480-2446,4087,2010-10-16 16:59:30,529865980.9,-15.0,2.5,25.0,5.8 & E_125us_64M_0_1s,manual window,28.6,876.25,4.0,109.0,98.4,72.3,56.9
IGR J17480-2446,4088,2010-10-16 17:05:06,529866312.4,-12.0,0.5,20.0,5.8 & E_125us_64M_0_1s,manual window,24.2,1085.00,1.0,117.9,110.0,83.0,71.8
IGR J17480-2446,4098,2010-10-20 12:45:00,530196303.9,-10.0,2.0,10.0,3.6 & E_125us_64M_0_1s,manual window,28.5,1606.00,1.0,141.7,110.4,87.2,69.0
IGR J17480-2446,4091,2010-10-20 12:49:35,530196585.9,-15.0,2.5,10.0,4.9 & E_125us_64M_0_1s,manual window,26.7,115.00,2.0,115.1,94.4,68.8,54.1
IGR J17480-2446,4092,2010-10-20 12:54:24,530196867.9,-10.0,1.0,10.0,3.3 & E_125us_64M_0_1s,manual window,25.2,164.00,1.0,115.7,95.6,74.8,57.7
IGR J17480-2446,4093,2010-10-20 13:03:34,530197419.4,-10.0,0.5,20.0,4.8 & E_125us_64M_0_1s,manual window,29.7,1483.00,2.0,105.2,99.5,84.2,68.6
IGR J17480-2446,4099,2010-10-20 13:08:10,530197705.9,-15.0,1.0,10.0,4.1 & E_125us_64M_0_1s,manual window,29.6,1068.00,1.0,124.7,99.8,76.3,70.1
IGR J17480-2446,4094,2010-10-20 13:13:10,530198001.9,-15.0,1.5,15.0,4.6 & E_125us_64M_0_1s,manual window,27.5,1259.50,4.0,114.2,95.1,73.2,59.2
IGR J17480-2446,4095,2010-10-20 13:17:44,530198271.4,-10.0,1.0,20.0,5.3 & E_125us_64M_0_1s,manual window,27.9,1183.50,4.0,107.5,85.3,78.6,60.4
IGR J17480-2446,4096,2010-10-20 13:22:15,530198546.4,-20.0,1.0,15.0,4.6 & E_125us_64M_0_1s,manual window,27.9,290.75,4.0,118.5,101.9,84.3,70.0
IGR J17480-2446,4100,2010-10-20 13:27:10,530198834.4,-10.0,1.0,20.0,3.8 & E_125us_64M_0_1s,manual window,27.4,609.50,4.0,142.7,117.9,89.6,76.5
IGR J17480-2446,4097,2010-10-20 13:32:01,530199136.4,-20.0,0.5,10.0,4.6 & E_125us_64M_0_1s,manual window,25.5,330.50,4.0,105.0,92.5,77.8,63.3
IGR J17480-2446,4101,2010-10-20 13:36:30,530199398.9,-15.0,1.0,20.0,4.9 & E_125us_64M_0_1s,manual window,26.3,114.25,4.0,97.9,83.0,74.2,61.3
IGR J17480-2446,4120,2010-10-21 13:48:12,530286504.4,-20.0,2.0,20.0,4.1 & E_125us_64M_0_1s,manual window,25.6,179.50,4.0,121.9,97.2,81.1,63.7
IGR J17480-2446,4121,2010-10-21 13:53:47,530286838.9,-10.0,0.5,20.0,4.9 & E_125us_64M_0_1s,manual window,27.7,618.50,4.0,116.3,96.4,81.9,63.6
IGR J17480-2446,4102,2010-10-21 13:59:38,530287197.9,-20.0,0.5,15.0,6.0 & E_125us_64M_0_1s,manual window,26.6,1905.00,1.0,102.5,85.4,71.4,53.6
IGR J17480-2446,4103,2010-10-21 14:05:06,530287510.4,-10.0,1.0,30.0,4.0 & E_125us_64M_0_1s,manual window,31.7,116.00,0.5,135.1,120.5,90.2,72.8
IGR J17480-2446,4104,2010-10-21 14:10:40,530287848.9,-15.0,0.5,20.0,5.0 & E_125us_64M_0_1s,manual window,25.5,1438.00,2.0,109.9,84.0,74.6,58.8
IGR J17480-2446,4105,2010-10-21 14:16:26,530288189.4,-15.0,0.5,10.0,3.6 & E_125us_64M_0_1s,manual window,24.6,1106.25,4.0,151.3,126.0,106.7,82.6
IGR J17480-2446,4106,2010-10-21 14:21:50,530288526.4,-15.0,2.0,25.0,5.1 & E_125us_64M_0_1s,manual window,31.1,100.50,4.0,104.0,80.9,63.1,46.4
IGR J17480-2446,4107,2010-10-21 14:27:10,530288852.9,-20.0,1.0,15.0,6.1 & E_125us_64M_0_1s,manual window,25.9,917.00,4.0,77.4,66.6,56.6,42.1
IGR J17480-2446,4108,2010-10-21 14:32:56,530289184.4,-15.0,4.5,20.0,5.2 & E_125us_64M_0_1s,manual window,27.1,11.00,1.0,103.2,78.7,61.8,47.5
IGR J17480-2446,4109,2010-10-21 14:38:32,530289516.9,-5.0,1.5,20.0,3.4 & E_125us_64M_0_1s,manual window,26.1,588.75,4.0,163.7,149.7,109.4,89.6
IGR J17480-2446,4110,2010-10-21 14:44:16,530289866.4,-15.0,3.5,15.0,4.7 & E_125us_64M_0_1s,manual window,29.0,266.50,4.0,116.0,88.7,72.1,55.3
IGR J17480-2446,4122,2010-10-21 15:24:02,530292245.4,-10.0,1.0,20.0,5.0 & E_125us_64M_0_1s,manual window,31.5,102.00,1.0,102.2,85.4,64.9,52.8
IGR J17480-2446,4111,2010-10-21 15:29:11,530292565.4,-15.0,0.5,10.0,4.8 & E_125us_64M_0_1s,manual window,40.4,1662.50,2.0,109.8,95.1,77.4,57.8
IGR J17480-2446,4112,2010-10-21 15:34:36,530292885.4,-20.0,1.5,25.0,6.9 & E_125us_64M_0_1s,manual window,26.7,779.00,1.0,76.4,63.9,52.7,42.4
IGR J17480-2446,4113,2010-10-21 15:39:45,530293196.4,-15.0,2.0,20.0,5.5 & E_125us_64M_0_1s,manual window,27.8,1696.50,4.0,94.2,81.9,68.3,51.2
IGR J17480-2446,4114,2010-10-21 15:45:10,530293518.4,-15.0,2.0,15.0,4.5 & E_125us_64M_0_1s,manual window,26.1,349.25,4.0,114.7,91.1,70.1,58.6
IGR J17480-2446,4115,2010-10-21 15:50:42,530293847.9,-10.0,0.5,30.0,5.0 & E_125us_64M_0_1s,manual window,32.2,930.50,4.0,99.0,92.1,73.3,55.6
IGR J17480-2446,4116,2010-10-21 15:56:13,530294181.9,-15.0,2.0,35.0,6.1 & E_125us_64M_0_1s,manual window,32.8,1396.00,1.0,88.7,72.7,57.0,49.3
IGR J17480-2446,4117,2010-10-21 16:01:59,530294532.4,-20.0,2.5,20.0,5.0 & E_125us_64M_0_1s,manual window,26.9,653.75,4.0,104.2,77.3,63.8,48.2
IGR J17480-2446,4118,2010-10-21 16:07:32,530294867.9,-15.0,0.5,20.0,5.7 & E_125us_64M_0_1s,manual window,29.5,1079.00,2.0,94.3,77.9,65.0,51.5
IGR J17480-2446,4119,2010-10-21 16:13:07,530295202.4,-15.0,2.0,10.0,5.7 & E_125us_64M_0_1s,manual window,29.1,1882.00,1.0,99.6,88.7,65.0,49.1
IGR J17480-2446,4123,2010-10-22 13:40:16,530372430.4,-20.0,1.5,15.0,2.9 & E_125us_64M_0_1s,manual window,31.8,936.75,4.0,167.2,150.9,125.3,101.1
IGR J17480-2446,4124,2010-10-22 13:46:48,530372812.9,-10.0,0.5,15.0,4.7 & E_125us_64M_0_1s,manual window,27.6,503.50,4.0,103.7,94.7,72.8,55.7
IGR J17480-2446,4125,2010-10-22 13:53:33,530373226.4,-15.0,0.5,20.0,5.2 & E_125us_64M_0_1s,manual window,28.5,1150.25,4.0,105.3,84.1,65.8,49.5
IGR J17480-2446,4126,2010-10-22 14:00:45,530373650.9,-5.0,1.5,25.0,6.0 & E_125us_64M_0_1s,manual window,29.5,762.00,4.0,90.7,82.9,66.3,52.0
IGR J17480-2446,4127,2010-10-22 14:07:19,530374042.4,-10.0,3.0,25.0,4.5 & E_125us_64M_0_1s,manual window,26.7,469.00,4.0,121.2,89.7,78.3,64.8
IGR J17480-2446,4128,2010-10-22 14:13:53,530374455.9,-20.0,0.5,15.0,5.1 & E_125us_64M_0_1s,manual window,29.5,1163.00,1.0,98.3,76.6,58.7,44.2
IGR J17480-2446,4140,2010-10-23 03:30:44,530422259.9,-20.0,3.5,15.0,5.6 & E_125us_64M_0_1s,manual window,27.1,1362.00,4.0,100.6,78.6,68.2,53.8
IGR J17480-2446,4129,2010-10-23 03:37:54,530422682.9,-15.0,1.0,10.0,4.5 & E_125us_64M_0_1s,manual window,26.3,160.75,4.0,133.7,113.1,86.4,71.4
IGR J17480-2446,4130,2010-10-23 03:44:55,530423099.4,-10.0,0.5,20.0,5.0 & E_125us_64M_0_1s,manual window,29.7,282.00,4.0,127.7,105.5,86.6,69.8
IGR J17480-2446,4131,2010-10-23 03:52:15,530423542.9,-15.0,1.5,15.0,4.0 & E_125us_64M_0_1s,manual window,30.2,287.75,4.0,133.7,105.9,84.7,64.7
IGR J17480-2446,4132,2010-10-23 03:59:20,530423973.4,-10.0,1.5,10.0,5.4 & E_125us_64M_0_1s,manual window,28.6,1978.50,4.0,109.0,94.2,72.5,62.1
IGR J17480-2446,4133,2010-10-23 04:06:45,530424421.9,-20.0,2.0,10.0,5.4 & E_125us_64M_0_1s,manual window,29.7,2000.00,1.0,115.6,89.6,70.1,57.4
IGR J17480-2446,4141,2010-10-23 05:06:25,530427997.4,-15.0,0.5,10.0,4.7 & E_125us_64M_0_1s,manual window,29.2,1726.00,0.5,138.4,121.9,93.6,71.2
IGR J17480-2446,4134,2010-10-23 05:13:53,530428443.9,-15.0,2.0,15.0,4.3 & E_125us_64M_0_1s,manual window,33.5,245.00,2.0,130.2,94.0,77.1,62.2
IGR J17480-2446,4135,2010-10-23 05:21:30,530428893.9,-10.0,0.5,25.0,5.0 & E_125us_64M_0_1s,manual window,31.9,1986.50,2.0,130.3,97.7,70.7,56.1
IGR J17480-2446,4136,2010-10-23 05:28:43,530429334.9,-15.0,3.0,30.0,5.5 & E_125us_64M_0_1s,manual window,30.9,1230.75,4.0,119.8,86.8,75.6,58.3
IGR J17480-2446,4137,2010-10-23 05:36:34,530429805.4,-20.0,1.0,15.0,5.4 & E_125us_64M_0_1s,manual window,25.6,654.00,2.0,107.9,90.1,79.5,63.9
IGR J17480-2446,4138,2010-10-23 05:43:48,530430245.9,-20.0,0.5,15.0,4.8 & E_125us_64M_0_1s,manual window,27.2,843.00,2.0,132.9,104.6,86.2,71.8
IGR J17480-2446,4139,2010-10-23 05:50:58,530430670.4,-15.0,1.5,15.0,5.3 & E_125us_64M_0_1s,manual window,27.0,983.50,4.0,123.3,90.2,80.8,63.2
IGR J17480-2446,4151,2010-10-24 06:33:01,530519598.9,-20.0,2.0,20.0,7.4 & E_125us_64M_0_1s,manual window,26.8,643.00,2.0,87.5,69.2,51.0,38.4
IGR J17480-2446,4142,2010-10-24 06:40:59,530520068.9,-20.0,1.5,25.0,6.0 & E_125us_64M_0_1s,manual window,27.3,11.00,4.0,105.2,96.0,81.8,60.0
IGR J17480-2446,4143,2010-10-24 06:48:27,530520522.9,-20.0,0.5,20.0,5.9 & E_125us_64M_0_1s,manual window,27.7,670.00,4.0,95.4,78.4,60.0,46.4
IGR J17480-2446,4144,2010-10-24 06:56:28,530521001.4,-15.0,1.0,15.0,5.5 & E_125us_64M_0_1s,manual window,29.2,1953.25,4.0,115.1,102.4,81.0,68.1
IGR J17480-2446,4152,2010-10-24 07:45:57,530523960.9,-10.0,1.5,10.0,4.3 & E_125us_64M_0_1s,manual window,32.4,1630.00,1.0,145.0,115.9,101.1,77.1
IGR J17480-2446,4145,2010-10-24 07:53:20,530524402.4,-5.0,0.5,20.0,3.9 & E_125us_64M_0_1s,manual window,31.1,1040.00,4.0,149.3,112.3,96.4,80.6
IGR J17480-2446,4146,2010-10-24 08:01:46,530524914.4,-20.0,1.0,15.0,5.2 & E_125us_64M_0_1s,manual window,26.3,78.00,2.0,138.1,116.0,88.5,71.0
IGR J17480-2446,4147,2010-10-24 08:10:17,530525429.9,-9.0,2.0,20.0,5.9 & E_125us_64M_0_1s,manual window,25.8,1080.00,2.0,99.4,79.5,60.2,48.9
IGR J17480-2446,4148,2010-10-24 08:19:10,530525959.9,-15.0,1.5,15.0,5.7 & E_125us_64M_0_1s,manual window,26.7,362.00,2.0,111.3,87.2,66.9,52.9
IGR J17480-2446,4149,2010-10-24 08:29:43,530526595.9,-15.0,0.5,10.0,6.7 & E_125us_64M_0_1s,manual window,28.1,871.00,4.0,91.5,86.5,64.1,48.3
IGR J17480-2446,4153,2010-10-25 05:56:34,530603801.9,-10.0,0.5,15.0,5.9 & E_125us_64M_0_1s,manual window,28.8,276.25,4.0,110.8,86.9,80.7,60.3
IGR J17480-2446,4154,2010-10-25 06:06:16,530604383.4,-10.0,0.5,20.0,6.9 & E_125us_64M_0_1s,manual window,26.6,148.75,4.0,101.9,88.2,68.7,52.4
IGR J17480-2446,4155,2010-10-25 06:15:57,530604964.9,-15.0,0.5,25.0,5.6 & E_125us_64M_0_1s,manual window,27.2,1190.00,1.0,120.0,93.5,68.5,57.8
IGR J17480-2446,4156,2010-10-25 06:24:13,530605464.4,-15.0,1.5,10.0,6.4 & E_125us_64M_0_1s,manual window,26.5,742.00,2.0,105.9,88.4,86.5,64.0
IGR J17480-2446,4163,2010-10-25 07:17:52,530608682.9,-15.0,3.5,10.0,5.1 & E_125us_64M_0_1s,manual window,28.0,1553.75,4.0,118.1,94.1,73.4,56.6
IGR J17480-2446,4157,2010-10-25 07:27:21,530609245.9,-12.0,1.0,20.0,6.1 & E_125us_64M_0_1s,manual window,29.0,241.25,4.0,114.3,89.4,74.4,55.5
IGR J17480-2446,4158,2010-10-25 07:35:30,530609749.4,-20.0,0.5,10.0,4.8 & E_125us_64M_0_1s,manual window,29.4,11.00,4.0,130.2,100.3,83.4,66.7
IGR J17480-2446,4159,2010-10-25 07:42:54,530610178.9,-15.0,3.5,15.0,4.2 & E_125us_64M_0_1s,manual window,45.9,11.00,4.0,119.6,94.8,79.2,61.9
IGR J17480-2446,4160,2010-10-25 07:50:25,530610629.4,-15.0,3.0,20.0,4.3 & E_125us_64M_0_1s,manual window,29.7,1085.00,2.0,137.0,99.9,81.1,72.9
IGR J17480-2446,4161,2010-10-25 07:58:00,530611089.4,-10.0,0.5,20.0,3.9 & E_125us_64M_0_1s,manual window,30.6,1397.25,4.0,157.5,130.2,107.2,82.1
IGR J17480-2446,4162,2010-10-25 08:05:52,530611561.9,-20.0,2.0,15.0,4.3 & E_125us_64M_0_1s,manual window,29.0,1547.25,4.0,149.1,119.2,88.4,67.8
IGR J17480-2446,4164,2010-10-26 08:22:49,530698984.4,-12.0,5.5,40.5,11.5 & E_125us_64M_0_1s,manual window,26.7,1298.00,2.0,55.1,42.8,31.8,23.7
IGR J17480-2446,4165,2010-10-26 08:36:28,530699800.9,-10.0,9.0,19.5,12.2 & E_125us_64M_0_1s, ,28.1,1122.50,4.0,49.9,36.0,28.6,21.2
IGR J17480-2446,4166,2010-10-26 08:46:43,530700414.9,-8.0,6.0,30.0,8.9 & E_125us_64M_0_1s,manual window,24.0,855.75,4.0,73.3,54.2,41.2,32.5
IGR J17480-2446,4167,2010-10-26 09:00:07,530701220.4,-9.5,7.5,11.0,8.5 & E_125us_64M_0_1s,manual window,29.4,1379.00,1.0,71.4,55.8,41.6,31.0
IGR J17480-2446,4168,2010-10-26 09:11:02,530701874.9,-10.0,6.5,12.0,8.5 & E_125us_64M_0_1s, ,31.1,1563.50,2.0,71.5,52.7,40.6,30.4
IGR J17480-2446,4169,2010-10-26 09:59:05,530704767.4,-12.0,2.0,14.0,8.2 & E_125us_64M_0_1s, ,27.2,675.00,2.0,77.1,62.1,45.3,34.0
IGR J17480-2446,4170,2010-10-26 10:10:20,530705434.4,-12.0,3.5,14.0,6.7 & E_125us_64M_0_1s,manual window,27.9,1354.25,4.0,85.3,68.3,52.7,39.0
IGR J17480-2446,4171,2010-10-26 10:20:51,530706065.4,-16.0,13.0,20.0,7.4 & E_125us_64M_0_1s,manual window,26.8,1021.50,4.0,76.8,58.4,42.6,30.9
IGR J17480-2446,4172,2010-10-26 10:31:10,530706684.9,-16.0,8.0,20.0,8.5 & E_125us_64M_0_1s,manual window,28.8,1081.25,4.0,82.0,70.4,54.1,41.4
IGR J17480-2446,4173,2010-10-26 10:41:14,530707284.4,-10.0,8.5,20.0,7.1 & E_125us_64M_0_1s,manual window,26.8,796.00,2.0,76.2,58.8,46.4,34.2
IGR J17480-2446,8081,2010-10-27 09:28:32,530789323.9,-15.0,7.0,15.0,6.0 & E_125us_64M_0_1s,manual window,24.0,344.75,4.0,89.2,73.0,54.5,40.7
IGR J17480-2446,8082,2010-10-27 09:38:44,530789937.4,-15.0,2.5,20.0,6.1 & E_125us_64M_0_1s,manual window,25.3,1880.00,1.0,89.8,71.1,58.0,44.8
IGR J17480-2446,8083,2010-10-27 09:49:25,530790579.9,-10.5,7.5,30.0,8.3 & E_125us_64M_0_1s,manual window,36.8,1782.00,2.0,74.0,54.5,41.1,30.6
IGR J17480-2446,8084,2010-10-27 09:59:07,530791157.9,-8.0,5.5,20.0,7.1 & E_125us_64M_0_1s,manual window,28.9,120.00,2.0,80.7,60.1,46.3,35.1
IGR J17480-2446,8085,2010-10-27 10:09:07,530791759.4,-15.0,2.5,25.0,6.1 & E_125us_64M_0_1s,manual window,31.7,1540.00,1.0,95.3,69.5,57.4,42.0
IGR J17480-2446,8086,2010-10-27 10:18:54,530792354.4,-15.0,3.5,15.0,5.5 & E_125us_64M_0_1s,manual window,33.0,1837.00,1.0,108.3,79.6,63.3,48.1
IGR J17480-2446,8087,2010-10-27 11:03:39,530795030.9,-6.5,1.5,13.5,8.1 & E_125us_64M_0_1s, ,26.0,485.50,2.0,75.1,59.6,45.7,34.4
IGR J17480-2446,8088,2010-10-27 11:12:40,530795573.9,-10.0,5.5,15.0,6.4 & E_125us_64M_0_1s,manual window,30.8,1949.75,4.0,80.0,66.6,50.1,39.6
IGR J17480-2446,8089,2010-10-27 11:23:33,530796223.4,-7.5,6.0,13.5,8.0 & E_125us_64M_0_1s, ,26.3,1360.50,4.0,75.6,56.3,44.6,34.4
IGR J17480-2446,8090,2010-10-27 11:34:21,530796868.4,-12.0,3.0,9.5,7.5 & E_125us_64M_0_1s, ,26.0,1065.00,1.0,76.8,58.9,45.5,33.9
IGR J17480-2446,8091,2010-10-27 11:45:33,530797561.9,-9.5,7.5,12.0,7.9 & E_125us_64M_0_1s, ,29.6,1388.00,1.0,72.6,57.2,43.4,32.1
IGR J17480-2446,8092,2010-10-28 12:31:54,530886729.9,-10.5,6.5,12.0,8.6 & E_125us_64M_0_1s, ,30.8,1119.50,2.0,72.3,56.9,43.3,32.6
IGR J17480-2446,8093,2010-10-28 12:42:50,530887388.9,-13.0,5.5,15.0,7.2 & E_125us_64M_0_1s,manual window,34.6,11.00,4.0,86.1,66.8,51.2,37.7
IGR J17480-2446,8094,2010-10-28 12:54:27,530888081.4,-9.0,11.0,13.5,7.4 & E_125us_64M_0_1s, ,30.4,1498.50,2.0,82.1,59.1,45.2,32.9
IGR J17480-2446,8095,2010-10-28 13:44:17,530891069.4,-7.5,1.5,11.0,6.3 & E_125us_64M_0_1s, ,25.7,1348.00,1.0,99.9,80.6,62.7,47.4
IGR J17480-2446,8096,2010-10-28 13:55:56,530891772.4,-7.5,1.5,8.0,6.8 & E_125us_64M_0_1s, ,31.8,1179.00,1.0,99.4,81.6,60.3,45.3
IGR J17480-2446,8097,2010-10-28 14:08:25,530892517.4,-10.0,1.5,8.5,7.1 & E_125us_64M_0_1s, ,24.7,1770.00,2.0,97.1,77.9,59.2,48.1
IGR J17480-2446,8098,2010-10-28 14:19:38,530893190.4,-6.5,5.0,15.0,6.1 & E_125us_64M_0_1s,manual window,26.4,643.50,4.0,104.4,84.1,66.7,53.6
IGR J17480-2446,8099,2010-10-28 14:32:00,530893931.9,-5.5,9.0,15.5,6.5 & E_125us_64M_0_1s,manual window,28.0,714.25,4.0,98.7,76.1,58.6,43.8
IGR J17480-2446,8100,2010-10-29 12:11:02,530971880.4,-13.5,6.0,9.5,8.7 & E_125us_64M_0_1s, ,24.5,1320.25,4.0,69.2,51.7,38.7,28.8
IGR J17480-2446,8101,2010-10-29 12:22:35,530972566.4,-6.5,10.0,17.0,7.7 & E_125us_64M_0_1s, ,25.3,157.25,4.0,77.4,56.5,43.6,32.1
IGR J17480-2446,8102,2010-10-29 13:20:42,530976063.9,-12.5,1.5,11.0,8.6 & E_125us_64M_0_1s, ,24.8,183.75,4.0,71.3,52.6,43.3,31.4
IGR J17480-2446,8103,2010-10-29 13:34:34,530976890.9,-10.0,5.5,14.5,9.3 & E_125us_64M_0_1s, ,26.4,130.75,4.0,63.1,47.5,36.1,26.7
IGR J17480-2446,8104,2010-10-29 13:47:39,530977679.9,-14.5,1.5,5.5,7.1 & E_125us_64M_0_1s, ,26.0,866.00,2.0,76.1,56.4,47.0,34.7
IGR J17480-2446,8105,2010-10-29 14:01:01,530978479.4,-12.5,2.5,11.0,9.7 & E_125us_64M_0_1s, ,38.2,994.00,0.5,68.0,51.1,40.0,29.2
IGR J17480-2446,8106,2010-10-30 08:37:17,531045453.4,-9.5,7.0,16.0,8.8 & E_125us_64M_0_1s, ,31.6,263.00,2.0,66.4,52.2,38.0,29.3
IGR J17480-2446,8107,2010-10-30 08:48:18,531046108.4,-6.0,7.0,17.5,5.8 & E_125us_64M_0_1s,manual window,25.4,385.25,4.0,101.5,75.7,63.7,49.0
IGR J17480-2446,8108,2010-10-30 09:35:24,531048942.9,-11.0,2.5,15.0,8.8 & E_125us_64M_0_1s, ,32.5,1572.00,1.0,67.4,53.8,40.4,30.6
IGR J17480-2446,8109,2010-10-30 09:48:49,531049749.9,-16.0,1.5,14.5,11.3 & E_125us_64M_0_1s, ,26.8,1080.00,2.0,54.8,47.6,37.6,28.2
IGR J17480-2446,8110,2010-10-30 10:00:26,531050442.9,-8.5,6.0,15.0,7.6 & E_125us_64M_0_1s,manual window,25.7,278.00,4.0,78.7,60.2,47.0,34.6
IGR J17480-2446,8111,2010-10-30 10:13:35,531051229.9,-10.0,6.5,16.0,8.6 & E_125us_64M_0_1s, ,27.8,236.00,2.0,70.3,51.1,38.6,28.5
IGR J17480-2446,8112,2010-10-30 10:26:13,531051992.9,-10.0,4.5,14.0,8.9 & E_125us_64M_0_1s, ,28.3,914.25,4.0,67.5,50.6,37.8,28.7
IGR J17480-2446,8113,2010-10-31 08:09:06,531130159.4,-7.5,6.0,17.0,9.5 & E_125us_64M_0_1s, ,28.1,414.00,2.0,62.4,47.7,36.0,28.4
IGR J17480-2446,8114,2010-10-31 09:21:00,531134473.9,-7.5,7.5,17.5,9.8 & E_125us_64M_0_1s, ,31.2,1273.00,2.0,60.6,45.4,33.1,24.4
IGR J17480-2446,8115,2010-10-31 09:37:47,531135481.9,-10.0,7.0,13.5,9.6 & E_125us_64M_0_1s, ,27.8,1190.75,4.0,63.1,47.6,35.2,27.3
IGR J17480-2446,8116,2010-10-31 09:54:50,531136506.9,-11.5,7.0,10.5,11.5 & E_125us_64M_0_1s, ,25.5,1805.50,4.0,58.2,43.2,33.3,24.7
IGR J17480-2446,8118,2010-11-01 06:03:28,531209022.9,-10.0,6.0,22.5,12.3 & E_125us_64M_0_1s, ,29.1,1551.25,4.0,53.5,40.8,30.2,22.4
IGR J17480-2446,8119,2010-11-01 06:22:06,531210138.9,-8.0,7.5,17.0,13.2 & E_125us_64M_0_1s, ,30.0,205.50,2.0,49.3,35.7,27.4,20.6
IGR J17480-2446,8120,2010-11-01 07:15:27,531213340.9,-8.5,9.0,18.5,11.0 & E_125us_64M_0_1s, ,28.0,1960.00,4.0,56.6,43.9,32.4,24.0
IGR J17480-2446,8121,2010-11-01 07:33:35,531214429.9,-8.5,8.0,15.0,10.7 & E_125us_64M_0_1s, ,31.5,1004.75,4.0,61.3,46.1,34.1,25.4
IGR J17480-2446,8122,2010-11-01 07:51:43,531215515.9,-8.0,6.5,17.5,10.7 & E_125us_64M_0_1s, ,26.6,1299.25,4.0,56.9,42.5,32.4,23.8
IGR J17480-2446,8123,2010-11-02 09:43:14,531308608.9,-10.5,7.5,15.5,12.3 & E_125us_64M_0_1s, ,35.5,689.50,2.0,52.3,38.1,27.7,21.2
IGR J17480-2446,8124,2010-11-02 10:02:45,531309781.4,-11.5,6.5,14.5,12.3 & E_125us_64M_0_1s, ,29.2,1334.00,0.5,54.4,41.8,30.9,23.0
IGR J17480-2446,8125,2010-11-02 10:23:51,531311044.9,-10.0,8.0,22.0,15.0 & E_125us_64M_0_1s, ,32.5,1248.00,4.0,45.1,33.7,26.3,19.3
IGR J17480-2446,8126,2010-11-02 11:27:08,531314839.9,-7.0,10.5,27.0,14.3 & E_125us_64M_0_1s, ,25.9,108.00,2.0,47.8,34.6,26.5,19.1
IGR J17480-2446,8127,2010-11-02 11:47:40,531316075.4,-10.5,7.0,18.0,13.4 & E_125us_64M_0_1s, ,26.7,1946.75,4.0,51.6,37.7,27.7,20.3
IGR J17480-2446,8128,2010-11-02 12:08:52,531317347.9,-9.5,9.5,22.0,13.1 & E_125us_64M_0_1s, ,24.6,119.50,2.0,48.7,35.6,26.6,19.5
IGR J17480-2446,8129,2010-11-03 03:23:00,531372193.4,-6.5,8.5,20.5,11.0 & E_125us_64M_0_1s, ,29.0,1381.00,4.0,57.3,42.4,32.5,24.6
IGR J17480-2446,8130,2010-11-03 03:42:46,531373378.4,-7.0,10.0,16.0,11.1 & E_125us_64M_0_1s, ,32.6,1436.00,1.0,55.7,41.0,31.0,23.3
IGR J17480-2446,8131,2010-11-03 04:42:38,531376970.9,-7.5,7.5,17.5,12.6 & E_125us_64M_0_1s, ,27.8,450.50,4.0,53.0,40.7,30.3,22.5
IGR J17480-2446,8132,2010-11-03 05:03:12,531378205.9,-9.0,7.0,16.0,11.7 & E_125us_64M_0_1s, ,27.8,469.25,4.0,52.2,38.5,30.1,21.8
IGR J17480-2446,8133,2010-11-03 05:24:20,531379476.9,-11.0,6.0,22.5,14.8 & E_125us_64M_0_1s, ,26.1,633.00,1.0,43.4,33.5,25.1,18.2
IGR J17480-2446,8134,2010-11-04 04:14:58,531461710.9,-6.5,11.5,18.5,10.5 & E_125us_64M_0_1s, ,27.3,1522.00,0.5,56.6,41.7,30.2,22.9
IGR J17480-2446,8135,2010-11-04 04:35:07,531462920.4,-8.0,10.0,20.0,12.7 & E_125us_64M_0_1s, ,37.6,997.00,2.0,51.8,38.4,28.9,21.1
IGR J17480-2446,8136,2010-11-04 04:55:34,531464149.4,-9.5,8.5,18.5,11.4 & E_125us_64M_0_1s, ,28.3,287.00,4.0,53.0,40.1,29.5,22.0
IGR J17480-2446,8137,2010-11-04 05:37:21,531466655.9,-8.5,8.5,13.5,12.1 & E_125us_64M_0_1s, ,25.4,1010.50,2.0,55.5,41.8,31.4,23.6
IGR J17480-2446,8138,2010-11-04 05:57:46,531467882.4,-10.5,8.0,15.5,11.8 & E_125us_64M_0_1s, ,26.5,1867.00,2.0,57.4,43.4,32.3,23.8
IGR J17480-2446,8139,2010-11-04 06:18:15,531469107.9,-7.0,8.5,17.0,12.2 & E_125us_64M_0_1s, ,27.4,1562.00,0.5,57.7,42.9,32.3,24.0
IGR J17480-2446,8140,2010-11-05 05:46:11,531553588.4,-12.0,4.0,100.0,13.6 & E_125us_64M_0_1s,manual window,29.7,380.75,4.0,54.1,40.5,30.0,21.8
IGR J17480-2446,8141,2010-11-05 06:49:29,531557382.4,-6.0,9.5,80.0,11.6 & E_125us_64M_0_1s,manual window,29.6,1444.00,1.0,56.1,43.2,31.6,23.6
IGR J17480-2446,8142,2010-11-05 07:10:42,531558656.4,-8.5,10.0,40.0,11.2 & E_125us_64M_0_1s,manual window,29.5,917.75,4.0,61.4,46.1,33.8,25.0
IGR J17480-2446,8143,2010-11-05 07:31:52,531559928.9,-11.0,7.5,40.0,12.2 & E_125us_64M_0_1s,manual window,31.4,1837.50,2.0,54.1,39.4,29.9,22.3
IGR J17480-2446,8144,2010-11-06 06:26:08,531642380.4,-8.0,10.5,80.0,12.8 & E_125us_64M_0_1s,manual window,37.5,459.00,4.0,50.5,38.0,28.1,20.7
IGR J17480-2446,8145,2010-11-06 06:48:38,531643733.4,-11.5,5.5,80.0,15.3 & E_125us_64M_0_1s,manual window,29.2,874.00,1.0,43.0,31.2,24.3,18.2
IGR J17480-2446,8146,2010-11-06 07:56:20,531647796.4,-10.5,8.0,80.0,13.5 & E_125us_64M_0_1s,manual window,29.5,1343.50,2.0,49.7,36.4,27.2,20.4
IGR J17480-2446,8147,2010-11-06 08:19:06,531649158.9,-8.0,10.0,80.0,15.1 & E_125us_64M_0_1s,manual window,29.4,1816.50,2.0,46.2,33.8,25.5,19.3
IGR J17480-2446,8148,2010-11-06 08:42:08,531650542.9,-9.0,8.0,80.0,16.8 & E_125us_64M_0_1s,manual window,28.9,444.25,4.0,44.7,33.3,24.9,19.2
IGR J17480-2446,8150,2010-11-08 03:54:43,531806098.9,-10.5,7.5,80.0,15.8 & E_125us_64M_0_1s,manual window,30.6,342.00,2.0,44.3,33.0,24.5,17.8
IGR J17480-2446,8151,2010-11-08 04:19:07,531807562.4,-9.5,9.0,80.0,12.6 & E_125us_64M_0_1s,manual window,29.8,622.00,2.0,48.0,34.9,25.5,19.0
IGR J17480-2446,8153,2010-11-08 05:32:30,531811965.4,-10.5,7.0,80.0,15.4 & E_125us_64M_0_1s,manual window,27.9,1163.75,4.0,47.2,34.9,26.4,20.2
IGR J17480-2446,8152,2010-11-08 05:57:21,531813453.9,-7.5,7.0,80.0,15.5 & E_125us_64M_0_1s,manual window,34.0,771.50,2.0,42.4,31.7,23.6,18.0
IGR J17480-2446,8158,2010-11-09 03:32:23,531891156.9,-7.5,9.5,80.0,18.0 & E_125us_64M_0_1s,manual window,28.8,10.50,2.0,44.0,32.2,23.8,17.6
IGR J17480-2446,8159,2010-11-09 03:57:59,531892693.9,-9.0,10.5,80.0,13.7 & E_125us_64M_0_1s,manual window,33.2,712.75,4.0,46.9,35.2,25.8,18.7
IGR J17480-2446,8155,2010-11-09 04:49:34,531895787.4,-9.0,6.5,80.0,19.3 & E_125us_64M_0_1s,manual window,32.1,1700.50,2.0,37.8,27.8,20.2,15.0
IGR J17480-2446,8156,2010-11-09 05:15:28,531897343.4,-9.5,6.5,80.0,14.0 & E_125us_64M_0_1s,manual window,33.2,1585.25,4.0,41.9,30.8,22.6,16.8
IGR J17480-2446,8157,2010-11-09 05:41:16,531898891.9,-10.5,5.0,80.0,17.2 & E_125us_64M_0_1s,manual window; data gaps; frequency covariance,32.5,1072.50,4.0,39.6,29.5,22.4,16.4
IGR J17480-2446,8161,2010-11-10 04:25:44,531980759.9,-10.5,7.5,80.0,17.8 & E_125us_64M_0_1s,manual window,28.6,609.75,4.0,39.0,29.8,22.6,17.0
IGR J17480-2446,8162,2010-11-10 04:54:16,531982470.4,-9.0,8.5,80.0,21.1 & E_125us_64M_0_1s,manual window,29.7,1039.25,4.0,37.0,27.6,20.5,15.0
IGR J17480-2446,8163,2010-11-10 06:17:51,531987484.9,-8.0,7.0,80.0,14.3 & E_125us_64M_0_1s,manual window,30.5,963.25,4.0,52.7,40.6,31.2,23.4
IGR J17480-2446,8164,2010-11-11 02:24:34,532059888.9,-9.0,10.5,80.0,21.0 & E_125us_64M_0_1s,manual window,31.3,549.00,4.0,36.3,26.4,20.0,14.9
IGR J17480-2446,8165,2010-11-11 02:53:44,532061637.4,-8.5,10.5,80.0,21.6 & E_125us_64M_0_1s,manual window,29.0,1774.75,4.0,36.5,26.9,19.5,14.6
IGR J17480-2446,8166,2010-11-11 03:51:31,532065099.9,-10.0,7.5,80.0,14.9 & E_125us_64M_0_1s,manual window,30.7,914.00,2.0,49.2,38.1,28.0,20.9
IGR J17480-2446,8167,2010-11-11 04:19:56,532066811.9,-11.5,5.5,80.0,13.0 & E_125us_64M_0_1s,manual window,29.8,1902.50,2.0,59.0,45.5,33.2,25.2
IGR J17480-2446,8168,2010-11-12 04:03:56,532152249.9,-9.5,9.5,80.0,22.2 & E_125us_64M_0_1s,manual window,32.0,1854.75,4.0,34.0,26.9,19.8,14.8
IGR J17480-2446,8169,2010-11-12 05:03:17,532155810.9,-9.5,11.0,80.0,19.2 & E_125us_64M_0_1s,manual window,33.9,1793.00,1.0,37.0,26.8,19.6,14.5
IGR J17480-2446,8170,2010-11-12 05:32:59,532157593.9,-11.5,8.0,80.0,20.0 & E_125us_64M_0_1s,manual window,26.2,1510.75,4.0,36.3,26.3,19.4,14.2
IGR J17480-2446,8171,2010-11-13 04:57:04,532241839.9,-11.0,6.0,80.0,20.1 & E_125us_64M_0_1s,manual window,27.5,1958.50,2.0,34.7,26.2,19.4,14.3
IGR J17480-2446,8172,2010-11-13 06:29:54,532247406.4,-8.5,12.5,80.0,19.5 & E_125us_64M_0_1s,manual window,29.0,137.00,4.0,40.3,29.8,21.7,15.8
IGR J17480-2446,8174,2010-11-14 04:26:58,532326431.4,-10.5,9.0,80.5,21.7 & E_125us_64M_0_1s, ,29.8,233.50,2.0,35.0,25.3,18.5,13.7
IGR J17480-2446,8173,2010-11-14 06:06:23,532332396.9,-9.5,10.5,82.0,21.8 & E_125us_64M_0_1s, ,34.2,830.00,1.0,34.5,26.3,19.1,13.9
IGR J17480-2446,8175,2010-11-15 03:51:02,532410676.4,-9.0,10.0,78.0,23.4 & E_125us_64M_0_1s, ,29.4,967.50,2.0,32.8,24.6,18.1,13.2
IGR J17480-2446,8176,2010-11-15 04:26:38,532412812.9,-9.0,9.0,62.0,25.2 & E_125us_64M_0_1s, ,30.7,1576.00,1.0,32.6,23.6,17.1,12.8
IGR J17480-2446,8177,2010-11-15 05:38:11,532417106.4,-9.5,9.0,70.0,22.7 & E_125us_64M_0_1s, ,32.3,956.50,2.0,34.2,24.9,18.2,13.5
IGR J17480-2446,8178,2010-11-15 22:55:47,532479360.4,-8.0,12.5,69.0,22.3 & E_125us_64M_0_1s, ,27.7,789.50,4.0,34.1,25.7,18.9,13.6
IGR J17480-2446,8179,2010-11-16 00:08:12,532483707.4,-10.5,7.0,48.5,16.1 & E_125us_64M_0_1s, ,32.6,754.50,4.0,47.7,36.6,27.3,20.0
IGR J17480-2446,8180,2010-11-16 00:44:20,532485873.4,-9.0,9.5,38.0,15.6 & E_125us_64M_0_1s, ,29.8,1608.25,4.0,50.8,37.2,27.0,19.7
IGR J17480-2446,8181,2010-11-16 23:28:12,532567706.9,-9.5,10.5,69.5,24.2 & E_125us_64M_0_1s, ,28.9,1205.00,4.0,33.0,23.9,17.7,12.8
IGR J17480-2446,8182,2010-11-17 00:05:57,532569971.4,-10.5,9.0,77.5,25.2 & E_125us_64M_0_1s, ,29.8,138.50,4.0,32.7,23.9,17.6,12.8
IGR J17480-2446,8183,2010-11-17 01:23:34,532574628.4,-9.5,9.0,51.5,18.8 & E_125us_64M_0_1s, ,36.4,751.00,1.0,44.8,33.5,24.4,18.1
IGR J17480-2446,8184,2010-11-18 02:21:05,532664479.9,-9.0,10.0,79.0,27.4 & E_125us_64M_0_1s, ,27.6,628.00,2.0,30.3,21.9,16.2,12.0
IGR J17480-2446,8185,2010-11-18 03:00:45,532666870.9,-9.0,10.0,61.0,25.4 & E_125us_64M_0_1s,partial GTI,29.0,735.00,1.0,32.4,23.9,17.3,12.7
IGR J17480-2446,8186,2010-11-19 02:04:10,532749862.9,-8.0,8.5,61.0,17.5 & E_125us_64M_0_1s, ,31.4,752.25,4.0,44.5,32.6,24.3,17.9
IGR J17480-2446,8187,2010-11-19 03:32:31,532755165.9,-9.0,6.5,52.5,20.0 & E_125us_64M_0_1s, ,29.3,1789.50,2.0,42.9,31.3,23.2,16.8
EXO 1745-248,2636,2000-07-13 05:02:39,206082169.4,-10.0,6.0,19.5,15.7 & E_125us_64M_0_1s, ,29.2,1739.00,4.0,20.4,14.9,11.5,8.8
EXO 1745-248,2637,2000-07-16 11:12:25,206363552.4,-6.0,4.5,28.0,18.3 & E_125us_64M_0_1s, ,27.7,1750.00,1.0,19.4,14.3,10.6,7.8
EXO 1745-248,2638,2000-07-17 12:26:31,206454401.4,-10.5,10.0,101.5,62.5 & E_125us_64M_0_1s, ,28.2,1546.00,0.5,15.6,11.5,8.7,6.4
EXO 1745-248,2639,2000-07-18 14:42:51,206548983.9,-11.5,2.5,12.5,20.8 & E_125us_64M_0_1s, ,26.9,1940.00,2.0,25.4,18.9,14.1,10.5
EXO 1745-248,2641,2000-07-21 11:11:03,206795471.9,-7.0,9.0,80.0,18.2 & E_125us_64M_0_1s,manual window,29.9,365.00,1.0,16.4,11.9,8.8,6.7
EXO 1745-248,2643,2000-07-24 15:36:24,207070588.9,-2.5,10.0,50.0,11.6 & E_125us_64M_0_1s,manual window,28.9,597.25,4.0,18.5,13.5,10.2,8.0
EXO 1745-248,2644,2000-07-28 07:16:10,207386180.9,-7.5,8.0,14.5,12.1 & E_125us_64M_0_1s, ,29.1,674.50,2.0,15.6,11.5,8.4,6.2
EXO 1745-248,2645,2000-07-31 06:36:29,207642999.9,-8.5,8.0,29.5,12.4 & E_125us_64M_0_1s, ,29.8,1004.00,0.5,12.5,9.3,7.0,5.2
EXO 1745-248,2646,2000-08-03 04:53:32,207896022.9,-7.5,9.0,14.5,9.2 & E_125us_64M_0_1s, ,24.5,882.00,2.0,13.1,9.6,7.1,5.3
EXO 1745-248,2647,2000-08-06 14:08:26,208188515.9,-8.0,7.0,25.0,17.2 & E_125us_64M_0_1s, ,27.7,122.00,0.5,13.7,10.0,7.3,5.5
EXO 1745-248,2648,2000-08-06 14:51:39,208191110.9,-9.5,3.0,30.0,21.2 & E_125us_64M_0_1s, ,33.0,1946.75,4.0,14.2,10.3,7.5,5.7
EXO 1745-248,2661,2000-08-13 03:59:59,208756807.9,-5.0,6.5,11.5,8.0 & E_125us_64M_0_1s, ,23.4,1068.00,4.0,21.5,16.6,12.6,9.2
EXO 1745-248,2662,2000-08-13 09:09:14,208775363.4,-8.0,7.5,86.5,17.1 & E_125us_64M_0_1s, ,29.7,248.00,1.0,16.3,12.3,8.9,6.5
EXO 1745-248,2663,2000-08-13 12:05:59,208785972.9,-11.0,7.0,13.5,13.3 & E_125us_64M_0_1s, ,36.9,11.25,4.0,17.9,12.9,9.7,7.1
EXO 1745-248,2664,2000-08-13 12:38:20,208787910.4,-8.5,6.0,24.5,15.2 & E_125us_64M_0_1s, ,29.2,1396.00,1.0,15.6,11.5,8.4,6.2
EXO 1745-248,2665,2000-08-13 13:27:25,208790851.9,-4.0,10.0,30.0,10.2 & E_125us_64M_0_1s, ,30.8,14.00,1.0,21.1,15.5,11.2,8.5
EXO 1745-248,2666,2000-08-13 13:59:29,208792779.4,-7.5,3.5,16.5,11.0 & E_125us_64M_0_1s, ,38.7,14.50,2.0,18.0,13.3,9.7,7.3
EXO 1745-248,2667,2000-08-15 18:07:37,208980477.9,-10.0,3.0,12.0,7.7 & E_125us_64M_0_1s,manual window,29.5,1657.50,4.0,19.4,14.3,11.0,8.7
EXO 1745-248,2668,2000-08-15 18:24:51,208981511.4,-13.0,1.0,12.0,9.2 & E_125us_64M_0_1s,manual window,31.6,969.50,2.0,17.3,13.0,10.6,7.6
EXO 1745-248,2669,2000-08-15 18:45:21,208982732.9,-10.0,2.5,20.0,8.4 & E_125us_64M_0_1s,manual window,26.7,1148.00,2.0,18.1,13.4,10.5,7.6
EXO 1745-248,2674,2000-09-24 01:43:14,212377399.9,-3.0,3.0,40.5,258.9 & E_125us_64M_0_1s,data gaps,27.4,1221.50,2.0,6.3,4.9,3.6,2.7
EXO 1745-248,2689,2000-10-02 15:18:59,213117545.4,-5.0,2.5,50.0,347.0 & E_125us_64M_0_1s,data gaps,31.1,1119.25,4.0,6.2,4.8,3.5,2.6
1A 1744-361,3298,2005-07-16 22:39:57,364171201.4,-2.0,3.0,36.0,166.3 & E_125us_64M_0_1s, ,35.4,529.00,1.0,12.1,8.8,6.4,5.2
1A 1744-361,3736,2008-06-24 18:17:44,456949068.4,-1.5,2.0,15.0,37.6 & E_125us_64M_0_1s, ,24.7,400.00,1.0,31.5,22.9,17.1,14.7
1A 1744-361,3748,2008-07-25 12:52:49,459607973.4,-5.0,3.5,16.5,56.4 & SB_125us_0_249_1s, ,26.6,1305.75,4.0,27.5,20.2,14.9,11.4
SAX J1748.9-2021,2850,2001-10-08 09:20:50,245150456.9,-4.0,2.0,27.0,205.1 & E_125us_64M_0_1s, ,26.0,1480.00,2.0,7.6,5.5,4.1,3.2
SAX J1748.9-2021,2851,2001-10-08 11:15:06,245157310.9,-4.5,3.0,25.0,180.6 & E_125us_64M_0_1s, ,27.8,70.25,4.0,8.5,6.2,4.5,3.5
SAX J1748.9-2021,2855,2001-10-09 17:44:45,245267090.9,-5.0,13.5,52.0,90.0 & E_125us_64M_0_1s, ,32.2,1814.25,4.0,12.8,9.3,6.8,5.0
SAX J1748.9-2021,2856,2001-10-10 06:25:36,245312741.9,-3.0,3.5,30.0,230.5 & E_125us_64M_0_1s, ,28.8,1434.25,4.0,7.8,5.6,4.2,3.2
SAX J1748.9-2021,2857,2001-10-10 07:34:36,245316882.4,-4.0,4.0,23.0,113.7 & E_125us_64M_0_1s, ,33.2,1501.50,4.0,10.4,7.6,5.5,4.2
SAX J1748.9-2021,2858,2001-10-10 09:25:03,245323507.9,-4.0,9.0,39.5,99.6 & E_125us_64M_0_1s, ,33.2,1531.00,4.0,10.6,7.7,5.6,4.2
SAX J1748.9-2021,2859,2001-10-11 07:49:37,245404183.4,-3.0,3.0,30.0,189.1 & E_125us_64M_0_1s, ,28.7,960.25,4.0,7.2,5.2,3.8,3.0
SAX J1748.9-2021,2860,2001-10-11 09:40:37,245410843.9,-4.5,5.0,32.5,153.9 & E_125us_64M_0_1s, ,25.5,833.50,2.0,9.2,6.7,4.9,3.6
SAX J1748.9-2021,2861,2001-10-11 10:50:36,245415041.9,-4.0,11.5,43.0,119.0 & E_125us_64M_0_1s, ,29.5,1262.75,4.0,10.5,7.6,5.6,4.1
SAX J1748.9-2021,2862,2001-10-13 07:43:35,245576621.9,-4.0,4.0,32.5,130.7 & E_125us_64M_0_1s, ,37.6,549.00,2.0,10.0,7.3,5.3,3.9
SAX J1748.9-2021,2863,2001-10-13 12:08:34,245592519.4,-4.5,13.0,51.5,107.1 & E_125us_64M_0_1s, ,29.5,1195.00,4.0,11.0,8.0,5.8,4.3
SAX J1748.9-2021,2864,2001-10-13 14:11:21,245599886.9,-6.0,12.0,43.0,111.5 & E_125us_64M_0_1s, ,25.6,366.00,1.0,10.7,7.7,5.6,4.1
SAX J1748.9-2021,2865,2001-10-13 15:16:50,245603816.4,-6.5,12.5,45.0,117.5 & E_125us_64M_0_1s, ,29.0,1391.00,1.0,11.0,8.0,5.7,4.2
SAX J1748.9-2021,2866,2001-10-14 05:37:34,245655460.9,-6.0,11.0,44.5,109.0 & E_125us_64M_0_1s, ,33.3,372.00,1.0,10.4,7.5,5.4,3.9
SAX J1748.9-2021,2867,2001-10-16 04:58:13,245825900.4,-5.0,5.5,35.0,156.2 & E_125us_64M_0_1s, ,28.1,1453.00,2.0,9.8,7.0,5.2,3.8
SAX J1748.9-2021,2868,2001-10-16 08:40:28,245839233.9,-6.0,14.0,60.5,121.0 & E_125us_64M_0_1s, ,33.2,409.75,4.0,12.1,8.8,6.4,4.7
SAX J1748.9-2021,3892,2010-01-18 19:22:27,506460152.4,-4.5,14.5,44.5,92.0 & E_125us_64M_0_1s, ,30.6,239.00,1.0,12.1,8.7,6.3,4.7
SAX J1748.9-2021,3893,2010-01-19 03:43:03,506490189.4,-4.0,11.0,39.5,81.2 & E_125us_64M_0_1s, ,25.8,1285.00,1.0,15.7,11.3,8.3,6.2
SAX J1748.9-2021,3894,2010-01-19 23:45:20,506562324.9,-2.5,8.5,33.0,66.5 & E_125us_64M_0_1s, ,29.1,633.50,2.0,19.8,14.4,10.6,8.0
SAX J1748.9-2021,3895,2010-01-20 18:50:12,506631016.9,-3.5,11.0,40.0,85.8 & E_125us_64M_0_1s, ,28.7,825.50,2.0,14.8,10.8,8.0,6.0
SAX J1748.9-2021,3896,2010-01-20 21:43:20,506641405.4,-5.0,14.0,39.0,54.8 & E_125us_64M_0_1s, ,29.9,1538.00,1.0,23.5,17.1,12.4,9.2
SAX J1748.9-2021,3897,2010-01-22 20:39:21,506810366.9,-4.0,12.5,43.0,78.9 & E_125us_64M_0_1s, ,31.3,1298.75,4.0,15.6,11.3,8.2,6.1
SAX J1748.9-2021,3898,2010-01-22 22:52:52,506818378.4,-3.0,6.0,18.5,103.9 & E_125us_64M_0_1s, ,27.9,834.00,0.5,13.3,9.6,7.0,5.1
SAX J1748.9-2021,3899,2010-01-25 19:23:03,507064989.9,-4.0,2.0,25.5,167.8 & E_125us_64M_0_1s, ,25.5,1437.00,1.0,10.9,7.9,5.9,4.6
SAX J1748.9-2021,3901,2010-01-28 20:14:54,507327299.9,-3.0,4.5,36.5,161.4 & E_125us_64M_0_1s, ,28.0,658.00,2.0,11.1,8.1,5.9,4.5
SAX J1748.9-2021,3904,2010-02-01 11:30:59,507641462.9,-1.5,2.5,5.0,19.3 & E_125us_64M_0_1s, ,30.8,829.00,1.0,37.8,27.7,21.6,18.9
SAX J1748.9-2021,3905,2010-02-06 12:11:38,508075903.9,-4.0,5.0,52.0,165.9 & E_125us_64M_0_1s, ,28.0,213.00,2.0,14.8,10.7,7.8,5.9
SAX J1748.9-2021,3906,2010-02-09 14:18:50,508342736.4,-4.5,7.0,37.0,171.2 & E_125us_64M_0_1s, ,24.1,784.00,1.0,14.4,10.4,7.6,5.8
SAX J1748.9-2021,3907,2010-02-11 04:08:30,508478917.4,-4.5,3.0,48.0,312.1 & E_125us_64M_0_1s, ,26.8,335.75,4.0,11.3,8.2,6.0,4.3
IGR J17498-2921,8239,2011-08-16 15:21:42,556125710.9,-3.0,4.5,47.0,253.4 & SB_125us_8_13_1s SB_125us_14_35_1s, ,43.6,401.00,4.0,13.7,10.0,7.3,5.4
IGR J17498-2921,8244,2011-08-20 14:10:05,556467031.9,-3.0,6.0,56.5,318.9 & GoodXenon_2s, ,48.5,401.00,4.0,9.2,6.7,4.9,3.6
4U 1746-37,2242,1996-10-25 02:28:35,88828122.9,-7.5,6.0,67.0,88.3 & GoodXenon_2s, ,27.3,1408.00,4.0,20.0,14.7,10.8,7.9
4U 1746-37,2243,1996-10-25 05:41:20,88839687.9,-5.5,6.5,60.0,87.1 & GoodXenon_2s, ,28.5,1744.25,4.0,20.3,14.8,10.8,8.0
4U 1746-37,2244,1996-10-25 09:00:51,88851657.4,-3.5,6.0,44.5,101.9 & GoodXenon_2s, ,27.6,1790.00,0.5,18.1,13.4,9.9,7.3
4U 1746-37,2245,1996-10-27 06:04:12,89013857.9,-3.5,8.5,67.0,97.6 & GoodXenon_2s, ,30.6,1357.75,4.0,19.3,13.9,10.1,7.4
4U 1746-37,2246,1996-10-27 09:01:53,89024520.4,-4.0,7.0,43.5,124.4 & GoodXenon_2s, ,30.7,1190.50,2.0,17.0,12.3,8.9,6.7
4U 1746-37,2247,1996-10-27 09:17:00,89025427.9,-5.5,3.5,17.5,24.7 & GoodXenon_2s, ,23.5,1078.00,4.0,44.1,33.9,24.6,18.7
4U 1746-37,2249,1996-10-31 09:17:13,89371038.9,-3.5,8.0,60.0,87.1 & GoodXenon_2s, ,37.9,1887.75,4.0,19.1,13.9,10.1,7.4
4U 1746-37,2250,1996-10-31 10:16:16,89374582.9,-6.0,9.0,21.5,24.1 & GoodXenon_2s, ,32.0,1528.25,4.0,42.1,30.7,22.6,16.9
4U 1746-37,2251,1996-10-31 18:02:55,89402579.9,-2.0,7.5,41.5,108.7 & GoodXenon_2s, ,27.6,1714.00,1.0,18.2,13.2,9.7,7.1
4U 1746-37,2252,1996-10-31 18:11:05,89403071.9,-4.5,4.0,17.5,26.8 & GoodXenon_2s, ,23.0,1561.00,4.0,41.8,32.5,24.9,18.8
4U 1746-37,2439,1998-11-07 10:23:11,153051796.4,-2.5,11.0,37.0,12.5 & SB_125us_0_35_1s, ,26.7,281.00,2.0,43.9,33.3,24.2,18.1
4U 1746-37,2440,1998-11-07 20:12:23,153087147.9,-3.0,12.0,39.5,15.8 & SB_125us_0_35_1s, ,26.5,1114.00,1.0,48.0,34.9,25.4,18.5
4U 1746-37,2441,1998-11-07 21:28:12,153091701.9,-7.5,7.0,17.0,13.0 & SB_125us_0_35_1s, ,30.1,1928.00,1.0,49.1,37.2,28.2,20.8
4U 1746-37,2442,1998-11-07 22:41:51,153096121.4,-9.0,7.5,47.5,16.7 & SB_125us_0_35_1s, ,27.7,1636.00,0.5,42.5,31.1,23.4,16.9
4U 1746-37,2443,1998-11-08 01:50:27,153107432.4,-5.0,3.0,20.0,45.9 & SB_125us_0_35_1s, ,25.3,1456.00,2.0,20.4,14.9,11.0,9.2
4U 1746-37,2444,1998-11-08 02:23:41,153109431.4,-9.0,7.5,40.0,21.4 & SB_125us_0_35_1s, ,31.4,966.00,0.5,35.2,27.2,20.1,15.1
4U 1746-37,2445,1998-11-08 03:35:33,153113744.4,-8.0,6.5,50.0,13.9 & SB_125us_0_35_1s,manual window,27.8,1966.00,2.0,51.5,38.8,28.4,21.0
4U 1746-37,2460,1998-11-22 12:13:02,154354390.9,-6.5,11.0,36.0,15.6 & SB_125us_0_35_1s, ,30.0,808.00,0.5,48.5,35.4,26.8,19.5
4U 1746-37,2461,1998-11-22 13:22:08,154358536.9,-7.5,11.0,48.5,13.1 & SB_125us_0_35_1s, ,26.9,1003.00,1.0,47.4,35.4,26.2,19.9
4U 1746-37,2459,1998-11-22 13:31:53,154359118.4,-4.0,1.5,12.0,46.8 & SB_125us_0_35_1s, ,28.6,1097.50,4.0,20.0,14.5,10.8,9.1
4U 1746-37,2462,1998-11-22 14:33:22,154362813.9,-10.0,7.5,35.5,14.6 & SB_125us_0_35_1s, ,31.7,562.25,4.0,48.1,36.1,27.2,19.9
4U 1746-37,2944,2002-01-19 06:42:02,254040127.9,-3.5,2.0,18.0,59.5 & GoodXenon_2s, ,25.9,296.75,4.0,21.8,15.9,11.8,9.7
4U 1746-37,2995,2002-05-05 13:56:38,263224602.9,-2.0,2.0,10.0,61.4 & GoodXenon_2s, ,25.3,988.50,4.0,23.0,16.6,12.6,10.6
4U 1746-37,2996,2002-05-05 14:25:52,263226356.9,-5.0,1.0,5.0,6.2 & GoodXenon_2s,manual window,27.2,1965.50,2.0,124.7,100.9,76.9,64.1
4U 1746-37,2997,2002-05-05 17:02:50,263235773.9,-2.0,2.0,10.0,56.3 & GoodXenon_2s, ,27.1,1328.75,4.0,25.5,18.9,14.3,11.9
4U 1746-37,2998,2002-05-05 17:37:52,263237880.9,-1.5,2.0,9.0,46.0 & GoodXenon_2s, ,29.7,1788.50,4.0,25.8,19.4,15.0,13.0
4U 1746-37,2999,2002-05-07 02:33:34,263356418.4,-1.5,2.0,10.5,78.4 & GoodXenon_2s, ,25.2,562.00,1.0,20.3,15.0,11.5,10.2
4U 1746-37,3000,2002-05-07 02:59:28,263357966.4,-1.5,2.0,9.0,39.8 & GoodXenon_2s, ,23.9,895.75,4.0,30.3,22.3,17.2,14.8
SAX J1750.8-2900,2714,2001-04-06 13:26:13,229181179.9,-4.0,4.5,33.5,399.9 & E_125us_64M_0_1s,data gaps,29.3,1296.50,2.0,6.6,4.8,3.5,2.5
SAX J1750.8-2900,2717,2001-04-12 14:20:31,229702836.4,-2.5,3.0,31.5,355.0 & E_125us_64M_0_1s, ,50.4,600.75,4.0,6.8,4.9,3.6,2.8
SAX J1750.8-2900,2718,2001-04-15 17:02:25,229971749.9,-2.0,2.5,33.0,278.1 & E_125us_64M_0_1s, ,29.5,600.00,1.0,7.8,5.7,4.2,3.4
SAX J1750.8-2900,2719,2001-04-15 18:37:08,229977433.4,-13.0,2.5,14.5,50.7 & E_125us_64M_0_1s,manual window,29.8,1430.00,4.0,20.6,14.9,11.0,8.8
SAX J1750.8-2900,3679,2008-03-23 20:33:55,448922039.4,-2.0,4.5,20.5,197.1 & E_125us_64M_0_1s, ,25.3,499.00,1.0,14.5,10.5,7.6,5.7
SAX J1750.8-2900,3737,2008-06-27 17:36:09,457205773.9,-2.0,4.0,20.0,220.7 & E_125us_64M_0_1s, ,29.6,114.00,0.5,14.8,10.6,7.7,6.0
GRS 1747-312,2736,2001-06-17 12:42:05,235399331.4,-4.0,2.5,4.0,19.0 & E_500us_64M_0_1s, ,23.9,281.00,4.0,49.7,36.2,26.4,21.5
GRS 1747-312,2874,2001-10-29 03:07:09,246942433.9,-2.0,2.0,28.0,131.9 & E_500us_64M_0_1s, ,23.4,843.00,4.0,14.1,10.2,7.7,6.3
GRS 1747-312,2875,2001-10-30 04:25:36,247033541.4,-2.0,3.5,4.5,12.4 & E_500us_64M_0_1s, ,26.2,1689.50,2.0,62.6,45.7,34.5,27.4
GRS 1747-312,2877,2001-11-02 05:08:38,247295322.4,-2.0,3.0,24.5,224.0 & E_500us_64M_0_1s, ,26.7,1534.00,0.5,12.0,8.7,6.3,4.8
GRS 1747-312,2879,2001-11-06 23:52:19,247708343.4,-6.5,2.5,12.5,50.3 & E_500us_64M_0_1s, ,27.6,1772.00,0.5,29.4,21.5,16.2,13.1
GRS 1747-312,2994,2002-04-30 01:07:27,262746483.9,-35.5,48.5,198.0,125.6 & E_125us_64M_0_1s, ,32.3,1229.00,2.0,20.2,14.6,10.6,7.7
GRS 1747-312,3280,2005-05-11 12:44:16,358433077.9,-46.0,25.0,92.0,18.9 & GoodXenon_2s, ,34.6,709.75,4.0,56.2,42.3,31.2,23.2
IGR J17511-3057,3858,2009-09-14 07:54:43,495532488.4,-2.5,6.5,43.0,211.0 & E_125us_64M_0_1s, ,222.8,244.75,4.0,11.7,8.5,6.2,4.6
IGR J17511-3057,3859,2009-09-15 17:17:24,495652648.9,-3.0,6.5,39.0,164.0 & E_125us_64M_0_1s, ,108.7,244.75,4.0,16.5,11.9,8.7,6.5
IGR J17511-3057,3860,2009-09-17 06:33:27,495786812.9,-3.5,5.5,34.5,188.2 & E_125us_64M_0_1s, ,59.9,245.00,2.0,15.5,11.2,8.1,6.1
IGR J17511-3057,3861,2009-09-17 14:48:42,495816525.9,-2.0,7.0,38.5,170.8 & E_125us_64M_0_1s, ,92.6,244.75,4.0,16.0,11.6,8.4,6.3
IGR J17511-3057,3862,2009-09-20 14:50:31,496075835.4,-3.0,7.0,47.0,350.5 & E_125us_64M_0_1s, ,151.0,244.75,4.0,8.9,6.4,4.6,3.5
IGR J17511-3057,3863,2009-09-23 14:27:07,496333631.4,-2.0,5.5,42.5,241.5 & E_125us_64M_0_1s, ,59.0,244.75,4.0,14.6,10.6,7.7,5.8
IGR J17511-3057,3867,2009-09-25 07:31:36,496481500.4,-1.5,5.5,61.0,482.3 & E_125us_64M_0_1s, ,265.3,244.75,4.0,7.0,5.1,3.8,2.8
IGR J17511-3057,3868,2009-09-26 15:11:22,496595486.9,-1.5,5.0,46.5,304.1 & E_125us_64M_0_1s, ,54.2,244.75,4.0,13.5,9.8,7.2,5.4
IGR J17511-3057,3869,2009-09-27 06:57:22,496652246.4,-2.5,5.0,48.0,425.1 & E_125us_64M_0_1s, ,70.6,244.75,4.0,9.5,6.9,5.0,3.8
IGR J17597-2201,3225,2004-09-13 08:29:35,337681783.9,-9.5,9.5,55.5,85.1 & E_125us_64M_0_1s, ,29.2,755.00,4.0,23.1,17.0,12.6,9.2
IGR J17597-2201,3226,2004-09-14 09:50:36,337773045.4,-9.0,6.5,48.5,64.0 & E_125us_64M_0_1s, ,26.9,734.00,2.0,26.1,19.5,14.3,11.0
IGR J17597-2201,3227,2004-09-14 13:23:11,337785799.4,-7.5,9.0,60.0,70.4 & E_125us_64M_0_1s, ,36.5,1529.00,2.0,24.4,17.8,12.9,9.9
IGR J17597-2201,3472,2007-03-03 19:32:12,415567937.9,-3.5,4.5,20.0,91.8 & E_125us_64M_0_1s, ,25.5,960.75,4.0,20.1,14.9,10.8,8.3
IGR J17597-2201,3473,2007-03-03 20:45:06,415572311.4,-4.0,2.5,11.5,52.1 & E_125us_64M_0_1s, ,26.2,318.25,4.0,26.4,19.9,15.0,11.8
IGR J17597-2201,3477,2007-03-06 12:10:16,415800620.9,-2.0,1.5,37.0,160.9 & E_125us_64M_0_1s, ,29.9,363.75,4.0,15.8,11.4,8.4,7.0
IGR J17597-2201,3490,2007-03-12 04:30:24,416291427.9,-1.5,2.5,36.0,160.9 & E_125us_64M_0_1s, ,27.1,1182.00,0.5,15.8,11.6,8.5,6.8
IGR J17597-2201,3491,2007-03-13 10:48:13,416400498.9,-2.5,3.5,29.0,209.8 & E_125us_64M_0_1s, ,26.5,118.00,0.5,14.0,10.2,7.5,6.0
IGR J17597-2201,3492,2007-03-13 15:20:01,416416807.4,-5.0,6.5,32.5,84.5 & E_125us_64M_0_1s, ,33.5,1195.50,4.0,20.8,15.1,11.2,8.4
SAX J1806.5-2215,8210,2011-04-01 01:59:29,544240778.9,-3.5,4.5,42.0,174.7 & E_125us_64M_0_1s, ,25.8,1481.00,2.0,14.9,10.7,7.8,5.7
SAX J1806.5-2215,8217,2011-05-06 17:28:51,547320549.4,-13.0,1.5,24.5,99.4 & E_125us_64M_0_1s, ,31.7,350.25,4.0,23.7,18.2,14.0,12.2
SAX J1806.5-2215,8231,2011-06-24 13:26:20,551539589.4,-3.5,5.0,44.5,190.3 & E_125us_64M_0_1s, ,29.3,41.00,4.0,13.8,10.0,7.3,5.3
SAX J1806.5-2215,8238,2011-08-12 12:51:22,555771090.4,-3.0,3.0,26.0,120.1 & E_125us_64M_0_1s, ,26.0,826.50,2.0,14.9,10.9,8.1,6.3
SAX J1808.4-3658,3037,2002-10-15 09:55:37,277293345.9,-5.5,5.0,91.5,986.3 & GoodXenon_2s,data gaps; frequency covariance,178.1,401.00,2.0,4.8,3.7,3.8,3.1
SAX J1808.4-3658,3038,2002-10-17 07:19:24,277456771.4,-4.5,7.0,107.0,1012.7 & SB_125us_8_249_1s, ,219.0,401.00,4.0,4.0,2.9,2.1,1.5
SAX J1808.4-3658,3039,2002-10-18 04:25:21,277532728.9,-5.5,6.5,133.0,1035.7 & SB_125us_8_249_1s, ,140.2,401.00,4.0,3.5,2.5,1.8,1.3
SAX J1808.4-3658,3040,2002-10-19 10:14:33,277640081.9,-7.0,8.0,144.5,1123.0 & SB_125us_8_249_1s, ,149.5,400.00,0.5,3.5,2.5,1.8,1.3
SAX J1808.4-3658,3287,2005-06-02 00:41:27,360290494.4,-6.5,4.0,24.0,147.1 & E_125us_64M_0_1s, ,29.4,401.00,4.0,12.8,9.4,6.8,5.1
SAX J1808.4-3658,3290,2005-06-05 15:19:04,360602351.9,-5.0,7.5,157.5,1046.0 & SB_125us_8_249_1s, ,102.2,401.00,4.0,4.1,3.0,2.1,1.5
SAX J1808.4-3658,3769,2008-09-23 16:59:43,464806790.9,-5.5,8.5,109.5,896.6 & SB_125us_8_249_1s, ,86.6,400.50,2.0,5.1,3.7,2.7,1.9
SAX J1808.4-3658,3770,2008-09-24 20:14:25,464904872.4,-5.0,7.5,35.5,987.1 & SB_125us_8_249_1s,partial GTI,77.5,400.50,2.0,5.3,3.8,2.7,2.0
SAX J1808.4-3658,8269,2011-11-08 21:59:25,563407182.4,-7.0,6.5,146.0,940.7 & SB_125us_8_249_1s, ,29.7,380.75,4.0,4.7,3.4,2.4,1.8
XTE J1810-189,3236,2004-11-07 16:20:48,342462076.4,-22.0,2.0,15.0,10.9 & GoodXenon_2s,manual window,28.9,409.00,2.0,73.8,55.9,42.3,30.6
XTE J1810-189,3685,2008-04-10 04:41:33,450420101.4,-6.0,8.0,50.5,98.5 & E_125us_64M_0_1s, ,27.8,944.50,2.0,10.5,7.6,5.5,4.0
XTE J1810-189,3688,2008-04-20 06:26:18,451290386.4,-5.5,8.5,65.0,116.0 & E_125us_64M_0_1s, ,28.5,715.25,4.0,13.1,9.5,6.9,5.0
XTE J1810-189,3708,2008-05-04 17:30:56,452539860.9,-2.0,9.0,36.5,226.4 & E_125us_64M_0_1s, ,27.6,820.00,1.0,13.3,9.6,7.0,5.1
SAX J1810.8-2609,3580,2007-08-13 21:26:57,429658025.4,-5.5,8.0,100.5,447.4 & E_125us_64M_0_1s, ,30.7,168.00,1.0,7.6,5.4,3.9,2.9
SAX J1810.8-2609,3583,2007-08-14 23:20:11,429751217.4,-4.0,8.0,85.0,389.3 & E_125us_64M_0_1s, ,28.3,1619.00,4.0,8.2,6.0,4.3,3.2
SAX J1810.8-2609,3586,2007-08-20 21:01:37,430261302.9,-3.0,4.0,72.0,751.0 & E_125us_64M_0_1s,data gaps,78.6,531.75,4.0,5.4,4.1,3.1,2.4
SAX J1810.8-2609,3603,2007-09-26 19:15:39,433451746.4,-5.0,7.5,85.5,540.2 & SB_125us_0_249_1s, ,32.0,926.25,4.0,6.6,4.8,3.4,2.5
SAX J1810.8-2609,3604,2007-09-27 01:12:17,433473143.4,-3.5,7.5,66.5,401.6 & SB_125us_0_249_1s, ,28.9,256.00,0.5,8.3,6.0,4.3,3.2
SAX J1810.8-2609,3605,2007-09-27 08:00:42,433497647.4,-3.0,8.5,63.0,286.6 & SB_125us_0_249_1s, ,27.8,1254.00,2.0,11.4,8.2,5.9,4.3
XTE J1814-338,3084,2003-06-06 00:58:31,297478720.4,-12.5,14.5,66.5,59.9 & GoodXenon_2s, ,56.2,314.25,4.0,22.5,16.3,11.8,8.7
XTE J1814-338,3085,2003-06-07 06:26:53,297584819.4,-8.5,10.5,93.0,133.0 & E_125us_64M_0_1s,partial GTI,33.2,784.00,4.0,37.8,27.2,20.3,14.8
XTE J1814-338,3086,2003-06-07 21:12:22,297637948.4,-7.0,10.5,98.0,157.0 & E_125us_64M_0_1s, ,124.4,314.50,4.0,14.4,10.4,7.6,5.6
XTE J1814-338,3087,2003-06-09 04:42:35,297751361.9,-7.5,10.5,95.5,183.0 & E_125us_64M_0_1s, ,127.9,314.25,4.0,12.6,9.2,6.6,4.8
XTE J1814-338,3088,2003-06-10 02:23:00,297829385.4,-11.5,11.5,482.0,152.4 & E_125us_64M_0_1s, ,127.1,314.25,4.0,14.3,10.3,7.5,5.5
XTE J1814-338,3089,2003-06-11 00:42:03,297909732.9,-8.5,11.5,66.5,48.9 & E_125us_64M_0_1s, ,43.3,314.25,4.0,26.8,19.7,14.3,10.5
XTE J1814-338,3091,2003-06-12 11:11:37,298033903.9,-11.0,15.5,93.0,97.6 & E_125us_64M_0_1s, ,113.6,314.25,4.0,15.9,11.6,8.5,6.2
XTE J1814-338,3092,2003-06-12 13:31:07,298042275.9,-9.0,14.5,77.5,52.7 & E_125us_64M_0_1s, ,42.6,314.25,4.0,24.7,18.0,13.0,9.5
XTE J1814-338,3093,2003-06-13 01:25:31,298085139.9,-8.5,18.5,82.0,48.3 & E_125us_64M_0_1s, ,48.5,314.50,4.0,22.6,16.6,12.0,8.8
XTE J1814-338,3094,2003-06-13 17:37:13,298143440.4,-12.5,13.0,96.0,119.0 & E_125us_64M_0_1s, ,99.3,314.50,2.0,15.0,10.9,8.0,5.8
XTE J1814-338,3095,2003-06-14 00:20:54,298167659.9,-11.0,12.0,100.5,133.2 & E_125us_64M_0_1s, ,136.0,314.25,4.0,14.2,10.2,7.5,5.6
XTE J1814-338,3096,2003-06-15 18:56:50,298321016.4,-15.5,17.0,103.0,103.1 & E_125us_64M_0_1s, ,160.8,314.25,4.0,16.3,11.9,8.7,6.3
XTE J1814-338,3098,2003-06-16 17:56:22,298403794.4,-15.0,14.0,97.0,88.0 & E_125us_64M_0_1s, ,109.0,314.25,4.0,18.6,13.7,9.9,7.1
XTE J1814-338,3099,2003-06-16 19:37:54,298409883.4,-11.5,8.5,38.0,45.9 & E_125us_64M_0_1s, ,42.9,314.50,4.0,26.8,19.6,14.5,10.8
XTE J1814-338,3100,2003-06-17 16:00:21,298483228.4,-13.5,18.0,102.0,97.3 & E_125us_64M_0_1s, ,100.2,314.50,4.0,15.9,11.5,8.3,6.0
XTE J1814-338,3101,2003-06-18 19:05:19,298580730.4,-15.5,13.0,91.0,91.5 & E_125us_64M_0_1s, ,76.4,314.50,2.0,17.8,13.1,9.4,6.9
XTE J1814-338,3102,2003-06-19 18:45:30,298665935.9,-11.5,17.5,101.5,102.4 & E_125us_64M_0_1s, ,83.1,314.25,4.0,17.7,12.8,9.4,6.8
XTE J1814-338,3103,2003-06-20 01:38:10,298690696.4,-8.0,11.0,91.0,143.3 & SB_125us_0_249_1s, ,156.3,314.25,4.0,13.0,9.4,6.8,5.0
XTE J1814-338,3104,2003-06-20 21:38:02,298762695.4,-12.5,12.5,54.5,40.2 & E_125us_64M_0_1s, ,52.6,314.50,4.0,29.0,21.2,15.5,11.3
XTE J1814-338,3105,2003-06-21 15:20:59,298826464.9,-8.0,12.0,98.5,124.1 & E_125us_64M_0_1s, ,85.3,314.25,4.0,15.6,11.3,8.3,6.0
XTE J1814-338,3106,2003-06-22 21:19:42,298934388.9,-10.0,12.0,92.5,99.2 & E_125us_64M_0_1s, ,92.0,314.25,4.0,16.7,12.2,8.9,6.4
XTE J1814-338,3107,2003-06-23 11:15:00,298984509.4,-13.5,18.0,105.5,99.0 & E_125us_64M_0_1s, ,142.2,314.25,4.0,16.4,11.8,8.6,6.2
XTE J1814-338,3108,2003-06-27 16:38:50,299349541.4,-19.0,16.0,55.5,106.0 & E_125us_64M_0_1s, ,108.7,314.25,4.0,16.0,11.6,8.4,6.1
XTE J1814-338,3109,2003-06-27 21:12:02,299365933.9,-17.0,13.0,96.5,95.3 & E_125us_64M_0_1s, ,88.7,314.25,4.0,18.2,13.4,9.8,7.1
XTE J1814-338,3110,2003-06-28 20:29:16,299449766.9,-13.5,17.5,89.5,83.0 & E_125us_64M_0_1s, ,121.1,314.25,4.0,18.8,13.6,9.8,7.2
XTE J1814-338,3117,2003-07-07 06:05:03,300175514.4,-14.0,13.5,102.5,121.7 & E_125us_64M_0_1s,partial GTI,31.1,271.25,4.0,57.8,41.6,30.5,23.4
XTE J1814-338,3118,2003-07-08 19:02:33,300308564.4,-14.5,15.5,105.5,105.7 & E_125us_64M_0_1s, ,107.1,314.25,4.0,18.6,13.5,9.8,7.1
XTE J1814-338,3121,2003-07-17 17:42:46,301081373.9,-6.0,9.5,97.5,296.8 & E_125us_64M_0_1s, ,89.0,314.25,4.0,11.9,8.6,6.2,4.5
GX 17+2,2203,1996-02-08 16:17:10,66413835.4,-2.5,2.0,8.5,36.0 & E_125us_64M_50_1s, ,29.1,1307.50,2.0,39.8,29.9,24.0,21.7
GX 17+2,2261,1997-02-08 02:36:36,97986997.4,-4.5,195.5,364.5,36.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s SB_125us_24_249_1s, ,37.3,1862.75,4.0,17.9,13.0,9.6,7.1
GX 17+2,2409,1998-08-07 13:15:50,145113353.9,-1.5,2.5,18.5,17.9 & SB_125us_0_13_1s SB_125us_14_17_1s, ,26.1,1535.50,4.0,52.9,38.6,29.3,22.2
GX 17+2,2457,1998-11-18 08:51:25,153996691.9,-4.0,159.5,810.5,40.1 & SB_125us_0_13_1s SB_125us_14_17_1s, ,34.6,501.00,4.0,26.3,19.9,14.9,10.9
GX 17+2,2458,1998-11-18 14:37:30,154017453.9,-1.5,3.0,9.5,39.1 & SB_125us_0_13_1s SB_125us_14_17_1s, ,23.7,1438.00,0.5,35.6,26.0,19.0,15.7
GX 17+2,2582,1999-10-03 15:36:32,181582599.9,-4.5,274.5,814.0,25.2 & SB_125us_0_13_1s SB_125us_14_17_1s, ,32.4,665.50,2.0,27.9,20.1,15.4,12.1
GX 17+2,2583,1999-10-05 23:41:44,181784508.4,-2.0,62.5,176.5,25.9 & SB_125us_0_13_1s SB_125us_14_17_1s, ,28.8,753.75,4.0,32.7,25.8,19.1,15.5
GX 17+2,2584,1999-10-06 11:10:33,181825837.9,-2.0,69.0,185.0,25.8 & SB_125us_0_13_1s SB_125us_14_17_1s, ,28.1,50.75,4.0,29.2,22.1,16.5,12.9
GX 17+2,2586,1999-10-09 12:34:24,182090068.9,-2.5,64.0,202.5,26.0 & SB_125us_0_13_1s SB_125us_14_17_1s, ,30.5,50.25,4.0,31.9,24.5,18.7,15.4
GX 17+2,2587,1999-10-10 09:10:47,182164253.4,-4.0,56.5,292.5,32.2 & SB_125us_0_13_1s SB_125us_14_17_1s, ,30.3,352.00,1.0,31.0,23.6,17.1,13.0
GX 17+2,3178,2004-03-31 18:41:42,323376107.9,-3.0,153.5,381.5,22.7 & E_250us_128M_24_8s, ,33.4,954.75,4.0,37.6,27.9,20.4,14.9
GX 17+2,3200,2004-05-23 17:43:34,327951818.9,-2.0,83.5,252.5,24.4 & E_250us_128M_24_8s, ,33.6,1320.00,0.5,42.5,32.6,24.1,17.6
GX 17+2,3553,2007-07-04 16:30:50,426184255.9,-2.5,1.5,2.5,9.2 & SB_125us_0_13_1s SB_125us_14_35_1s, ,22.4,530.00,0.5,44.3,32.3,25.8,22.7
GX 17+2,3948,2010-07-25 12:45:52,522679556.9,-2.0,147.0,412.5,20.5 & SB_125us_8_13_1s SB_125us_14_35_1s, ,32.4,261.50,4.0,31.5,23.0,17.2,12.9
GX 17+2,8266,2011-10-20 06:58:52,561711539.9,-2.0,102.0,105.0,23.1 & SB_125us_0_13_1s SB_125us_14_35_1s, ,34.4,457.00,1.0,30.2,22.4,16.5,12.6
4U 1820-303,2289,1997-05-02 17:32:47,105211972.9,-3.0,3.0,36.0,317.4 & E_125us_64M_0_1s,data gaps,27.9,78.00,1.0,5.7,4.8,3.6,2.7
4U 1820-303,3083,2003-06-04 17:42:54,297366180.4,-3.0,3.0,33.5,290.8 & E_125us_64M_0_1s, ,28.1,152.00,4.0,7.0,5.1,3.7,2.9
4U 1820-303,3090,2003-06-12 01:48:49,298000135.4,-3.5,3.0,35.0,306.0 & SB_125us_0_249_1s, ,28.6,15.00,4.0,6.2,4.4,3.2,2.5
4U 1820-303,3097,2003-06-15 21:29:45,298330190.9,-3.5,3.0,35.0,295.3 & SB_125us_0_249_1s, ,28.5,1495.25,4.0,6.9,5.1,3.8,2.9
4U 1820-303,3231,2004-09-29 10:31:31,339071497.4,-3.0,3.5,30.0,275.2 & E_125us_64M_0_1s,data gaps,39.7,280.00,1.0,6.3,4.9,3.6,2.7
4U 1820-303,3823,2009-04-27 19:42:35,483478961.4,-3.5,3.0,27.5,175.5 & SB_125us_0_249_1s, ,26.4,819.00,4.0,12.8,9.3,6.8,5.2
4U 1820-303,3824,2009-04-29 16:52:03,483641528.9,-2.5,3.5,32.0,217.3 & SB_125us_0_249_1s, ,28.9,690.00,2.0,8.7,6.3,4.6,3.5
4U 1820-303,3825,2009-05-05 18:35:36,484166143.4,-4.0,2.5,24.5,189.2 & SB_125us_0_249_1s, ,25.0,1366.25,4.0,9.0,6.5,4.8,3.6
4U 1820-303,3826,2009-05-07 17:45:35,484335939.9,-2.0,3.5,30.0,128.3 & SB_125us_0_249_1s, ,28.7,161.50,2.0,12.7,9.3,6.8,5.2
4U 1820-303,3829,2009-05-27 07:42:57,486027782.9,-2.5,3.0,28.0,134.8 & SB_125us_0_249_1s, ,30.7,920.50,4.0,12.4,9.1,6.7,5.1
4U 1820-303,3830,2009-05-27 11:52:38,486042765.4,-3.0,3.5,33.5,136.9 & SB_125us_0_249_1s, ,25.9,811.50,4.0,12.7,9.1,6.6,5.1
4U 1820-303,3831,2009-05-30 04:29:41,486275387.9,-2.5,2.5,24.0,154.4 & SB_125us_0_249_1s, ,26.8,1525.00,1.0,7.0,5.1,3.8,2.9
4U 1820-303,3835,2009-06-12 12:49:14,487428559.4,-3.0,3.0,23.0,130.2 & SB_125us_0_249_1s, ,28.1,435.25,4.0,12.9,9.3,6.9,5.3
4U 1820-303,3836,2009-06-12 14:42:44,487435369.9,-2.5,3.5,26.0,168.8 & SB_125us_0_249_1s, ,31.2,20.00,4.0,8.8,6.4,4.7,3.6
4U 1820-303,8203,2011-03-04 21:08:08,541890496.9,-3.5,3.0,27.5,190.4 & SB_125us_0_249_1s, ,28.0,1984.50,4.0,12.5,9.2,6.7,5.1
4U 1820-303,8204,2011-03-06 18:33:57,542054044.4,-27.0,3.0,24.5,171.4 & SB_125us_0_249_1s, ,34.8,1687.00,1.0,9.0,6.5,4.8,3.8
GS 1826-24,2357,1997-11-05 18:18:19,121371509.4,-9.0,13.0,133.0,168.1 & GoodXenon_2s,data gaps; frequency covariance,34.2,471.50,2.0,7.5,5.4,4.6,3.4
GS 1826-24,2358,1997-11-06 00:11:07,121392676.9,-9.0,13.5,139.0,185.5 & GoodXenon_2s,data gaps; frequency covariance,30.5,1454.50,4.0,7.4,5.4,4.5,3.4
GS 1826-24,2389,1998-06-07 05:31:28,139815098.9,-9.5,15.0,141.5,166.7 & SB_125us_0_249_1s, ,31.3,790.00,0.5,7.5,5.4,3.9,2.8
GS 1826-24,2390,1998-06-07 16:48:28,139855719.4,-10.5,13.0,137.0,157.4 & SB_125us_0_249_1s, ,34.1,133.00,1.0,7.4,5.4,3.9,2.8
GS 1826-24,2391,1998-06-08 04:11:45,139896715.9,-9.5,14.5,135.0,148.6 & SB_125us_0_249_1s, ,38.5,34.50,2.0,7.5,5.4,3.9,2.9
GS 1826-24,2392,1998-06-12 09:59:27,140263178.4,-10.0,16.0,148.0,180.5 & SB_125us_0_249_1s, ,33.9,1863.00,1.0,8.5,6.1,4.4,3.2
GS 1826-24,2393,1998-06-24 19:48:03,141335293.4,-10.0,16.0,144.5,189.4 & E_125us_64M_0_1s, ,29.7,248.00,1.0,8.4,6.1,4.4,3.2
GS 1826-24,2628,2000-06-29 21:06:17,204930388.4,-11.0,16.5,135.0,124.7 & E_125us_64M_0_1s, ,30.5,337.75,4.0,8.8,6.4,4.6,3.3
GS 1826-24,2630,2000-06-30 17:02:11,205002142.4,-11.0,17.5,133.0,122.5 & SB_125us_8_249_1s, ,33.9,110.00,2.0,8.8,6.4,4.6,3.3
GS 1826-24,2631,2000-06-30 21:02:08,205016538.9,-10.0,16.5,128.0,128.4 & E_125us_64M_0_1s, ,28.9,1761.75,4.0,8.6,6.3,4.5,3.3
GS 1826-24,2632,2000-07-01 17:16:37,205089410.9,-12.5,16.5,132.0,120.1 & E_125us_64M_0_1s, ,30.3,1235.25,4.0,8.6,6.3,4.5,3.3
GS 1826-24,2633,2000-07-03 18:33:39,205266830.9,-10.5,21.5,126.5,124.0 & E_125us_64M_0_1s, ,31.2,179.50,4.0,8.7,6.3,4.6,3.3
GS 1826-24,2675,2000-09-24 17:59:29,212435979.4,-10.0,17.5,144.0,119.7 & E_125us_64M_0_1s, ,29.7,1463.50,4.0,9.9,7.1,5.2,3.8
GS 1826-24,2676,2000-09-25 19:12:20,212526808.4,-5.0,25.5,68.0,33.6 & E_125us_64M_0_1s,no burst start,28.9,520.00,2.0,17.8,13.1,9.7,7.2
GS 1826-24,2677,2000-09-26 03:36:47,212557019.4,-10.5,17.5,133.5,124.3 & E_125us_64M_0_1s, ,29.4,1118.50,4.0,8.7,6.3,4.5,3.3
GS 1826-24,2678,2000-09-26 11:49:15,212586567.4,-12.0,18.5,146.5,109.8 & E_125us_64M_0_1s, ,28.7,1196.50,2.0,8.9,6.4,4.6,3.4
GS 1826-24,2680,2000-09-26 15:59:21,212601573.9,-11.0,26.0,117.0,94.6 & E_125us_64M_0_1s,partial GTI,30.4,1164.00,1.0,23.4,17.5,12.8,9.4
GS 1826-24,2679,2000-09-27 00:09:57,212631008.9,-10.0,18.5,131.0,114.5 & E_125us_64M_0_1s, ,30.2,1880.00,4.0,10.0,7.2,5.2,3.8
GS 1826-24,2681,2000-09-27 08:17:27,212660257.9,-10.0,19.5,133.5,104.2 & E_125us_64M_0_1s, ,27.4,1187.00,1.0,12.2,8.8,6.4,4.6
GS 1826-24,3010,2002-07-29 06:26:39,270541643.9,-10.5,14.0,118.5,65.4 & E_125us_64M_0_1s,partial GTI,31.2,1898.50,4.0,21.7,15.9,11.6,8.7
GS 1826-24,3011,2002-07-29 10:01:33,270554504.4,-10.0,21.5,126.5,96.3 & E_125us_64M_0_1s, ,30.5,724.25,4.0,10.3,7.4,5.3,3.9
GS 1826-24,3012,2002-07-29 13:36:15,270567385.4,-10.0,22.5,125.5,96.7 & E_125us_64M_0_1s, ,38.6,1142.50,4.0,9.9,7.2,5.2,3.8
GS 1826-24,3013,2002-07-30 00:09:41,270605391.9,-10.0,22.0,133.5,96.5 & E_125us_64M_0_1s, ,27.4,1707.00,4.0,10.0,7.2,5.3,3.8
GS 1826-24,3024,2002-09-20 05:21:47,275116918.4,-10.0,21.0,137.0,98.2 & GoodXenon_2s,data gaps,31.7,1095.50,2.0,9.0,6.6,4.9,3.6
GS 1826-24,3075,2003-04-07 12:47:12,292337244.4,-12.5,16.5,126.5,163.3 & E_125us_64M_0_1s, ,29.3,1828.00,4.0,10.4,7.5,5.4,3.9
GS 1826-24,3076,2003-04-07 15:57:25,292348656.4,-11.0,18.0,138.0,165.2 & E_125us_64M_0_1s, ,33.5,1536.75,4.0,10.3,7.5,5.4,3.9
GS 1826-24,3077,2003-04-07 19:12:41,292360373.9,-12.0,20.0,136.5,141.5 & E_125us_64M_0_1s, ,30.1,1489.50,4.0,10.3,7.5,5.4,3.9
GS 1826-24,3078,2003-04-09 08:11:18,292493488.4,-9.0,21.5,131.0,65.4 & E_125us_64M_0_1s,partial GTI,32.7,1844.00,0.5,19.0,14.1,10.2,7.5
GS 1826-24,3079,2003-04-09 11:26:40,292505211.9,-11.0,22.0,141.5,167.2 & E_125us_64M_0_1s, ,31.6,641.00,4.0,10.3,7.4,5.4,3.9
GS 1826-24,3080,2003-04-09 14:38:35,292516726.9,-11.0,19.5,137.0,146.2 & E_125us_64M_0_1s, ,29.1,1358.75,4.0,9.2,6.7,4.8,3.5
GS 1826-24,3081,2003-04-09 17:54:45,292528496.9,-11.0,18.0,145.5,164.1 & E_125us_64M_0_1s, ,30.1,526.00,1.0,8.9,6.5,4.7,3.4
GS 1826-24,3113,2003-06-30 13:30:05,299597415.9,-10.5,17.0,130.5,101.2 & E_125us_64M_0_1s, ,33.8,1629.75,4.0,9.0,6.5,4.7,3.4
GS 1826-24,3119,2003-07-14 09:20:30,300792041.9,-10.0,22.0,135.5,105.5 & E_125us_64M_0_1s, ,38.1,1099.25,4.0,10.3,7.4,5.4,3.9
GS 1826-24,3120,2003-07-15 07:21:12,300871283.4,-11.0,16.5,138.5,115.6 & E_125us_64M_0_1s, ,33.5,747.50,4.0,8.7,6.3,4.6,3.3
GS 1826-24,3129,2003-09-11 01:18:19,305860713.4,-13.5,13.5,117.5,93.6 & GoodXenon_2s, ,29.8,612.00,0.5,10.3,7.5,5.4,3.9
GS 1826-24,3147,2003-11-01 09:31:58,310296730.9,-11.0,15.0,136.5,120.4 & E_125us_64M_0_1s, ,28.5,262.00,1.0,10.1,7.3,5.3,3.8
GS 1826-24,3212,2004-07-19 04:43:05,332829796.9,-11.0,21.5,128.5,107.6 & E_125us_64M_0_1s, ,32.9,328.00,4.0,10.4,7.6,5.5,4.0
GS 1826-24,3213,2004-07-20 01:19:46,332903981.4,-10.5,22.0,133.0,110.2 & E_125us_64M_0_1s, ,30.3,1104.50,2.0,10.2,7.4,5.3,3.8
GS 1826-24,3214,2004-07-20 11:47:45,332941677.4,-11.0,24.5,132.0,109.3 & E_125us_64M_0_1s, ,32.8,220.00,0.5,10.2,7.4,5.3,3.9
GS 1826-24,3215,2004-07-20 15:16:03,332954174.9,-11.5,19.0,133.0,123.2 & E_125us_64M_0_1s, ,32.4,1085.25,4.0,9.9,7.2,5.2,3.8
GS 1826-24,3216,2004-07-21 01:49:08,332992159.4,-10.0,21.0,127.0,104.1 & E_125us_64M_0_1s, ,32.2,852.75,4.0,12.6,9.3,6.8,5.1
GS 1826-24,3217,2004-07-21 05:15:31,333004542.4,-11.0,20.0,130.0,130.9 & E_125us_64M_0_1s, ,29.4,1377.50,4.0,10.2,7.4,5.4,3.9
GS 1826-24,3254,2005-03-21 17:34:24,354044079.9,-6.0,6.0,10.5,76.1 & E_125us_64M_0_1s, ,28.3,1762.00,2.0,13.2,9.7,7.1,5.2
GS 1826-24,3385,2006-08-04 05:54:05,397288458.4,-12.0,18.5,125.5,109.9 & E_125us_64M_0_1s, ,31.8,1072.50,2.0,12.8,9.3,6.7,4.9
GS 1826-24,3387,2006-08-09 02:01:09,397706481.4,-12.5,17.5,122.5,107.2 & E_125us_64M_0_1s, ,28.4,285.50,4.0,11.5,8.3,6.1,4.4
GS 1826-24,3388,2006-08-09 05:26:48,397718821.4,-13.5,16.5,132.0,117.7 & E_125us_64M_0_1s, ,29.6,1466.50,2.0,11.3,8.2,5.9,4.3
GS 1826-24,3389,2006-08-09 08:50:42,397731054.9,-12.0,16.0,119.5,92.6 & E_125us_64M_0_1s, ,29.7,646.00,2.0,15.0,10.8,7.9,5.7
GS 1826-24,3390,2006-08-10 01:37:42,397791474.9,-12.0,18.5,130.0,106.5 & E_125us_64M_0_1s, ,31.6,251.25,4.0,11.9,8.7,6.3,4.5
GS 1826-24,3391,2006-08-10 04:54:36,397803286.4,-10.5,24.5,125.5,99.9 & E_125us_64M_0_1s, ,37.5,1105.50,2.0,11.8,8.6,6.2,4.5
GS 1826-24,3392,2006-08-10 08:13:44,397815234.4,-10.0,20.5,117.0,99.7 & E_125us_64M_0_1s, ,34.5,1805.00,2.0,11.6,8.4,6.1,4.4
GS 1826-24,3393,2006-08-10 11:31:31,397827101.9,-9.0,20.0,125.0,101.1 & E_125us_64M_0_1s, ,30.3,1780.50,4.0,14.0,10.2,7.4,5.4
GS 1826-24,3394,2006-08-10 14:47:47,397838877.9,-11.0,18.0,38.5,94.3 & E_125us_64M_0_1s, ,31.5,783.00,1.0,13.9,10.1,7.3,5.3
GS 1826-24,3395,2006-08-12 03:42:53,397971785.4,-12.0,15.0,95.0,103.6 & E_125us_64M_0_1s, ,30.5,401.25,4.0,11.4,8.3,6.1,4.4
GS 1826-24,3396,2006-08-12 07:06:24,397983995.9,-11.0,19.0,120.0,94.4 & E_125us_64M_0_1s, ,33.1,1506.00,0.5,14.6,10.7,7.8,5.6
GS 1826-24,3397,2006-08-12 10:37:11,397996643.9,-12.5,15.5,127.0,101.9 & E_125us_64M_0_1s, ,29.9,518.00,2.0,14.1,10.3,7.5,5.5
GS 1826-24,3400,2006-08-15 13:57:46,398267878.4,-11.0,21.0,133.0,108.1 & E_125us_64M_0_1s, ,30.1,909.00,2.0,10.4,7.5,5.4,3.9
GS 1826-24,3401,2006-08-15 17:19:42,398279995.4,-12.5,22.5,122.5,106.0 & E_125us_64M_0_1s, ,30.0,1996.50,2.0,10.2,7.4,5.4,3.9
GS 1826-24,3402,2006-08-16 03:26:26,398316390.9,-4.5,13.0,33.5,11.8 & E_125us_64M_0_1s, ,28.4,1682.00,1.0,36.0,26.9,19.4,14.2
GS 1826-24,3404,2006-08-16 06:45:20,398328330.9,-11.0,18.0,125.5,97.1 & E_125us_64M_0_1s, ,31.1,635.00,2.0,17.7,12.7,9.3,6.7
GS 1826-24,3403,2006-08-16 10:06:16,398340388.4,-11.5,19.5,124.5,101.9 & E_125us_64M_0_1s, ,32.9,1906.75,4.0,12.9,9.4,6.8,5.0
GS 1826-24,3405,2006-08-16 13:22:36,398352167.4,-11.5,19.5,118.5,89.8 & E_125us_64M_0_1s, ,29.4,1897.00,1.0,18.0,13.1,9.5,6.9
GS 1826-24,3407,2006-08-18 22:13:39,398556830.9,-11.0,16.5,126.5,111.4 & E_125us_64M_0_1s, ,33.2,369.25,4.0,9.9,7.3,5.3,3.8
GS 1826-24,3408,2006-08-19 08:45:12,398594726.4,-13.0,21.0,133.5,110.9 & E_125us_64M_0_1s, ,31.6,450.25,4.0,10.3,7.4,5.4,3.9
GS 1826-24,3409,2006-08-19 12:15:03,398607311.9,-8.5,20.0,122.0,99.6 & E_125us_64M_0_1s, ,26.8,448.00,0.5,12.8,9.2,6.7,4.9
GS 1826-24,3410,2006-08-19 15:43:32,398619823.4,-10.5,19.0,127.5,82.8 & E_125us_64M_0_1s, ,28.4,1340.00,1.0,17.9,12.9,9.5,6.9
GS 1826-24,3480,2007-03-08 06:49:43,415954193.9,-10.0,13.5,25.0,101.5 & E_125us_64M_0_1s,partial GTI,28.2,1096.00,4.0,10.4,7.5,5.4,3.9
GS 1826-24,3481,2007-03-08 13:48:51,415979340.9,-9.5,21.0,132.5,103.1 & E_125us_64M_0_1s, ,30.5,49.00,1.0,12.5,9.1,6.6,4.8
GS 1826-24,3482,2007-03-08 17:21:53,415992124.4,-10.5,21.5,125.0,89.4 & E_125us_64M_0_1s, ,30.3,357.00,1.0,12.5,9.1,6.6,4.8
GS 1826-24,3483,2007-03-09 07:32:46,416043178.4,-12.0,12.0,12.0,104.9 & E_125us_64M_0_1s,manual window; no burst end,26.6,437.50,2.0,12.4,9.0,6.5,4.7
GS 1826-24,3485,2007-03-09 11:03:36,416055827.4,-11.5,17.5,130.0,98.4 & E_125us_64M_0_1s, ,30.6,963.50,2.0,12.5,9.0,6.5,4.7
GS 1826-24,3486,2007-03-09 18:07:27,416081258.4,-10.5,17.5,138.5,107.5 & E_125us_64M_0_1s, ,31.7,639.50,4.0,10.2,7.4,5.3,3.9
GS 1826-24,3487,2007-03-09 21:39:18,416093969.4,-10.5,20.0,126.0,96.0 & E_125us_64M_0_1s, ,28.0,398.00,1.0,12.2,8.9,6.4,4.7
GS 1826-24,3488,2007-03-10 01:08:56,416106547.9,-11.0,24.5,125.5,101.1 & E_125us_64M_0_1s, ,29.3,1216.50,2.0,10.5,7.6,5.5,4.0
GS 1826-24,3489,2007-03-10 08:11:42,416131912.9,-10.0,18.5,119.5,93.8 & E_125us_64M_0_1s, ,29.2,2001.00,1.0,12.2,8.9,6.5,4.7
GS 1826-24,8214,2011-05-01 13:07:09,546872851.4,-4.0,9.0,40.0,15.8 & E_125us_64M_0_1s, ,30.1,652.25,4.0,60.8,47.2,36.4,26.7
GS 1826-24,8215,2011-05-01 17:51:40,546889912.9,-9.5,16.0,122.0,97.5 & E_125us_64M_0_1s, ,30.1,1577.75,4.0,17.8,12.9,9.3,6.7
GS 1826-24,8216,2011-05-02 07:56:43,546940616.9,-10.0,13.0,126.0,118.8 & E_125us_64M_0_1s, ,27.7,626.00,4.0,17.5,12.7,9.2,6.7
XB 1832-330,2463,1998-11-27 05:45:15,154763123.9,-6.5,7.0,149.0,369.0 & GoodXenon_2s,data gaps; frequency covariance,30.5,1200.50,4.0,8.0,5.8,4.5,3.3
Ser X-1,2275,1997-04-16 17:17:28,103828652.4,-1.0,3.0,17.5,74.8 & GoodXenon_2s,data gaps; frequency covariance,24.6,396.00,2.0,9.6,7.2,5.5,4.9
Ser X-1,2325,1997-07-22 07:12:08,112173131.9,-1.5,3.0,15.0,70.2 & E_125us_64M_0_1s, ,25.1,199.00,4.0,9.7,7.2,5.4,4.4
Ser X-1,2328,1997-07-28 13:39:32,112714775.9,-1.0,3.0,18.5,121.7 & E_125us_64M_0_1s, ,26.0,310.00,4.0,8.8,6.8,5.4,4.3
Ser X-1,2332,1997-07-31 12:20:56,112969259.9,-1.5,2.5,21.0,107.8 & E_125us_64M_0_1s,data gaps; frequency covariance,35.2,279.00,2.0,8.6,6.3,4.7,4.0
Ser X-1,2625,2000-06-13 12:33:49,203517232.9,-1.0,3.0,13.5,85.4 & E_125us_64M_0_1s, ,27.6,1278.75,4.0,11.2,8.3,6.2,4.9
Ser X-1,3004,2002-05-27 08:37:50,265106274.9,-1.5,3.5,20.5,79.8 & SB_125us_0_249_1s, ,24.9,733.00,2.0,13.4,9.7,7.2,5.9
Ser X-1,3005,2002-05-27 16:37:10,265135034.4,-1.5,3.0,21.0,74.5 & SB_125us_0_249_1s, ,30.7,58.00,2.0,12.3,9.2,7.0,5.8
Ser X-1,3595,2007-09-12 03:04:05,432183849.4,-1.0,3.5,13.5,67.1 & SB_125us_0_249_1s, ,27.4,979.25,4.0,15.1,11.4,8.8,7.1
Ser X-1,3635,2007-11-15 19:05:28,437771132.4,-1.5,2.0,35.0,129.7 & SB_125us_0_249_1s, ,28.4,1286.00,4.0,9.1,6.6,4.9,4.2
Ser X-1,3726,2008-06-04 16:50:07,455215811.4,-2.0,1.5,9.5,68.4 & SB_125us_0_249_1s, ,28.0,1796.00,2.0,14.1,10.2,7.9,6.9
Ser X-1,3727,2008-06-05 04:52:27,455259151.4,-1.0,2.5,31.0,110.0 & SB_125us_0_249_1s, ,31.0,239.00,1.0,10.0,7.5,5.7,4.8
Ser X-1,3746,2008-07-24 03:55:05,459489309.4,-1.0,3.0,18.0,106.5 & SB_125us_0_249_1s, ,29.5,1755.25,4.0,10.1,7.6,5.7,4.7
Ser X-1,3747,2008-07-24 13:26:56,459523619.9,-1.5,2.0,11.0,67.7 & SB_125us_0_249_1s, ,24.5,205.00,1.0,18.9,14.0,10.4,8.9
Ser X-1,3784,2008-12-08 00:14:32,471312876.9,-1.5,2.5,16.5,69.5 & SB_125us_0_249_1s, ,26.2,750.50,4.0,15.3,11.2,8.2,6.6
Ser X-1,3786,2008-12-08 23:03:45,471395029.4,-1.5,2.0,30.0,119.3 & SB_125us_0_249_1s, ,29.3,1200.50,2.0,10.7,7.8,5.7,4.9
Ser X-1,3787,2008-12-09 02:09:21,471406164.9,-1.5,2.5,10.5,54.6 & SB_125us_0_249_1s, ,28.5,903.50,2.0,19.4,14.3,11.1,9.4
Ser X-1,3788,2008-12-10 23:34:09,471569652.9,-1.0,5.0,26.5,78.4 & SB_125us_0_249_1s, ,34.6,756.25,4.0,15.4,11.4,8.3,6.3
Ser X-1,3790,2008-12-12 01:42:04,471663727.9,-1.5,3.5,21.0,83.1 & SB_125us_0_249_1s, ,27.9,426.50,2.0,15.3,11.4,8.2,6.3
Ser X-1,3792,2008-12-13 02:38:43,471753527.4,-1.0,3.0,20.5,66.4 & SB_125us_0_249_1s, ,27.7,918.50,2.0,13.0,9.7,7.4,6.2
HETE J1900.1-2455,3301,2005-07-21 23:00:32,364604449.9,-14.5,30.5,413.5,1607.7 & E_125us_64M_0_1s,data gaps; imperfect LC model; frequency covariance,34.8,383.50,4.0,4.6,4.5,3.3,2.4
HETE J1900.1-2455,3362,2006-03-20 11:34:06,385472056.4,-7.5,9.5,118.0,510.1 & SB_125us_8_249_1s, ,29.2,228.00,4.0,4.6,3.3,2.4,1.7
HETE J1900.1-2455,3667,2008-02-10 20:32:51,445293182.9,-9.0,5.5,86.0,435.8 & E_125us_64M_0_1s, ,35.2,12.00,0.5,7.2,5.2,3.8,2.7
HETE J1900.1-2455,3818,2009-04-02 08:57:54,481280277.9,-2.0,5.5,76.0,729.4 & SB_125us_8_249_1s, ,43.5,376.25,4.0,6.1,4.5,3.3,2.5
HETE J1900.1-2455,3820,2009-04-04 19:06:51,481489619.9,-6.0,3.5,97.0,777.7 & E_125us_64M_0_1s, ,28.5,1471.00,2.0,6.6,4.8,3.5,2.6
HETE J1900.1-2455,3944,2010-07-07 21:04:32,521154292.9,-12.0,6.5,118.5,672.8 & E_125us_64M_0_1s, ,32.6,674.50,2.0,7.1,5.2,3.8,2.7
HETE J1900.1-2455,3960,2010-09-20 05:29:04,527578164.4,-7.5,8.5,92.0,427.1 & SB_125us_8_249_1s, ,27.6,1313.50,4.0,6.0,4.3,3.1,2.3
HETE J1900.1-2455,8257,2011-09-29 23:43:46,559957439.4,-7.5,5.0,74.5,554.3 & E_125us_64M_0_1s, ,30.3,776.00,4.0,7.0,5.1,3.7,2.8
Aql X-1,2233,1996-07-24 08:56:40,80816206.9,-4.5,7.0,60.5,150.2 & E_8us_8C_0_1s, ,30.6,1685.50,2.0,15.0,10.8,7.9,5.8
Aql X-1,2234,1996-07-24 09:07:18,80816843.4,-9.0,7.0,33.0,121.1 & E_8us_8C_0_1s, ,28.0,1116.00,4.0,16.4,11.8,8.6,6.4
Aql X-1,2266,1997-03-01 23:26:36,99876402.9,-5.0,3.5,78.5,1075.9 & E_125us_64M_0_1s,data gaps; imperfect LC model; frequency covariance,89.8,549.50,4.0,4.8,4.8,3.5,2.5
Aql X-1,2340,1997-09-05 12:33:57,116080442.9,-6.5,5.5,73.0,403.4 & E_125us_64M_0_1s,data gaps; frequency covariance,38.0,549.50,2.0,4.9,3.9,3.2,2.5
Aql X-1,2341,1997-09-08 09:35:04,116328909.9,-6.0,5.5,46.5,258.5 & E_125us_64M_0_1s,data gaps; frequency covariance,29.4,1679.00,1.0,5.0,4.2,3.3,2.6
Aql X-1,2342,1997-09-09 00:26:46,116382412.4,-5.5,7.5,45.5,201.0 & E_125us_64M_0_1s,data gaps,26.4,607.75,4.0,6.6,4.9,3.6,2.6
Aql X-1,2343,1997-09-10 12:59:36,116513982.9,-8.0,7.0,57.5,213.1 & E_125us_64M_0_1s, ,31.1,1933.00,4.0,6.8,4.9,3.6,2.6
Aql X-1,2532,1999-05-19 22:51:33,169771900.9,-10.0,13.0,79.5,110.9 & GoodXenon_2s,data gaps,28.2,1341.00,4.0,9.3,6.7,4.9,3.8
Aql X-1,2537,1999-06-03 18:43:03,171052990.4,-4.0,5.5,94.0,739.8 & E_125us_64M_0_1s,data gaps; frequency covariance,92.1,548.50,2.0,4.8,3.9,3.1,2.4
Aql X-1,2539,1999-06-07 14:10:40,171382246.4,-3.5,4.0,93.0,908.9 & E_125us_64M_0_1s,data gaps,29.6,1689.00,4.0,5.1,4.4,3.2,2.4
Aql X-1,2552,1999-07-06 16:40:08,173896815.9,-6.0,8.0,132.0,309.4 & GoodXenon_2s,data gaps; frequency covariance,35.1,252.25,4.0,7.2,5.2,4.2,3.2
Aql X-1,2560,1999-08-18 17:19:13,177614360.4,-5.0,10.0,135.5,626.7 & E_4us_16A_0_1s,data gaps; frequency covariance,39.4,271.50,4.0,4.9,4.3,3.1,2.3
Aql X-1,2567,1999-08-23 12:07:53,178027679.9,-4.5,9.0,114.5,320.2 & E_4us_16A_0_1s,data gaps; frequency covariance,30.5,1555.00,1.0,6.9,5.0,3.6,2.6
Aql X-1,2573,1999-09-18 18:20:07,180296414.9,-5.5,8.5,132.0,294.8 & E_4us_16A_0_1s, ,29.9,794.50,2.0,7.2,5.2,3.8,2.7
Aql X-1,2688,2000-10-01 19:02:43,213044573.9,-10.0,10.0,126.5,78.9 & E_125us_64M_0_1s, ,36.7,590.00,4.0,7.6,5.5,4.0,2.9
Aql X-1,2690,2000-10-03 12:30:35,213193845.9,-10.5,14.5,111.5,58.3 & E_125us_64M_0_1s, ,31.0,908.00,0.5,10.0,7.2,5.2,3.8
Aql X-1,2692,2000-11-03 09:35:43,215861748.4,-2.0,5.5,34.0,127.7 & E_125us_64M_0_1s,data gaps,28.6,860.50,2.0,7.3,5.4,4.1,3.0
Aql X-1,2694,2000-11-08 03:45:56,216272761.9,-6.0,6.0,44.5,146.0 & E_125us_64M_0_1s,data gaps,95.2,549.50,4.0,5.5,5.0,3.8,2.9
Aql X-1,2738,2001-06-25 02:18:57,236053144.9,-6.5,10.0,163.5,282.2 & E_125us_64M_0_1s,data gaps,30.3,363.00,4.0,5.9,4.7,3.4,2.5
Aql X-1,2739,2001-06-26 00:51:45,236134313.9,-7.0,9.0,123.5,228.6 & E_125us_64M_0_1s, ,30.2,956.00,4.0,7.9,5.7,4.1,3.0
Aql X-1,2740,2001-06-27 00:24:19,236219068.9,-9.0,8.5,134.0,236.1 & E_125us_64M_0_1s, ,28.0,691.50,4.0,7.9,5.7,4.1,3.0
Aql X-1,2742,2001-07-01 13:56:25,236613394.4,-7.5,8.5,131.5,358.7 & E_125us_64M_0_1s, ,30.8,253.00,1.0,6.8,4.9,3.5,2.6
Aql X-1,2743,2001-07-01 14:18:37,236614722.9,-7.5,5.5,39.0,272.4 & E_125us_64M_0_1s, ,36.5,1462.25,4.0,8.0,5.9,4.3,3.3
Aql X-1,2745,2001-07-10 19:11:19,237409884.4,-3.5,5.0,85.0,881.6 & E_125us_64M_0_1s,data gaps,33.2,1185.25,4.0,4.9,4.1,3.1,2.4
Aql X-1,2964,2002-02-15 22:56:28,256431393.9,-3.5,2.0,17.5,127.3 & GoodXenon_2s, ,24.1,1048.25,4.0,17.0,12.5,9.2,7.1
Aql X-1,2965,2002-02-16 02:25:36,256443942.4,-4.5,8.0,59.5,305.0 & GoodXenon_2s,data gaps; frequency covariance,27.2,1787.75,4.0,6.9,5.1,4.0,3.2
Aql X-1,2966,2002-02-19 23:46:23,256779990.4,-4.5,4.5,200.0,507.8 & E_125us_64M_0_1s,manual window; data gaps; frequency covariance,110.0,549.75,4.0,4.8,4.1,3.1,2.4
Aql X-1,2977,2002-03-14 04:22:33,258697358.9,-7.0,5.5,46.5,253.5 & E_125us_64M_0_1s,data gaps,28.7,1940.50,4.0,6.4,4.9,3.6,2.6
Aql X-1,2979,2002-03-18 21:02:00,259102926.4,-7.5,2.5,23.5,285.1 & E_125us_64M_0_1s, ,25.2,1548.00,1.0,7.6,5.5,4.0,3.1
Aql X-1,2980,2002-03-20 13:46:04,259249570.4,-5.5,3.0,27.5,237.9 & E_125us_64M_0_1s, ,30.1,1267.00,1.0,7.7,5.5,4.0,3.1
Aql X-1,2981,2002-03-21 01:01:51,259290120.4,-10.0,5.5,68.5,305.1 & E_125us_64M_0_1s, ,29.4,725.00,1.0,7.0,5.1,3.7,2.7
Aql X-1,3162,2004-02-21 02:51:12,319949478.4,-5.0,11.5,137.0,166.5 & E_125us_64M_0_1s, ,36.1,1221.00,4.0,7.8,5.7,4.1,3.0
Aql X-1,3163,2004-02-21 03:01:44,319950109.9,-4.5,8.5,50.0,152.5 & E_125us_64M_0_1s, ,30.1,549.50,2.0,8.3,6.0,4.4,3.3
Aql X-1,3171,2004-03-10 21:11:34,321570700.9,-6.0,10.0,110.5,208.2 & E_125us_64M_0_1s,partial GTI,32.7,596.25,4.0,25.3,18.3,13.9,10.4
Aql X-1,3201,2004-05-23 22:57:36,327970665.9,-7.5,8.5,114.0,123.9 & GoodXenon_2s,data gaps; frequency covariance,30.0,1393.00,2.0,8.0,5.8,4.6,3.5
Aql X-1,3202,2004-05-25 04:50:29,328078240.4,-11.0,8.0,113.0,112.3 & GoodXenon_2s, ,31.6,1481.00,2.0,10.1,7.3,5.3,3.8
Aql X-1,3203,2004-05-25 22:05:25,328140331.9,-5.0,10.5,113.0,133.1 & GoodXenon_2s,data gaps; frequency covariance,32.9,1418.00,0.5,7.0,5.0,4.6,3.4
Aql X-1,3204,2004-05-26 16:42:32,328207362.4,-10.0,10.0,105.0,120.8 & GoodXenon_2s, ,32.8,411.00,2.0,10.1,7.4,5.3,3.9
Aql X-1,3206,2004-05-28 19:23:52,328389841.4,-9.0,12.0,120.5,119.0 & GoodXenon_2s,data gaps,31.4,1871.25,4.0,8.5,6.1,4.9,3.6
Aql X-1,3259,2005-04-05 01:55:02,355283710.4,-6.5,9.5,141.0,234.3 & E_125us_64M_0_1s, ,34.1,47.25,4.0,7.4,5.3,3.9,2.8
Aql X-1,3261,2005-04-08 06:55:14,355560924.4,-9.0,7.5,117.5,165.9 & E_125us_64M_0_1s, ,28.4,1454.00,0.5,8.0,5.8,4.2,3.0
Aql X-1,3262,2005-04-09 03:13:10,355634000.9,-10.0,8.0,114.0,162.0 & E_125us_64M_0_1s, ,32.3,1984.25,4.0,8.1,5.9,4.3,3.1
Aql X-1,3263,2005-04-10 23:42:23,355794149.4,-4.0,10.0,105.5,143.8 & E_125us_64M_0_1s, ,31.1,1885.25,4.0,8.8,6.4,4.6,3.3
Aql X-1,3264,2005-04-11 18:11:10,355860679.9,-8.5,11.5,117.0,116.3 & E_125us_64M_0_1s, ,29.6,1772.00,2.0,7.6,5.5,4.0,2.9
Aql X-1,3265,2005-04-12 04:54:49,355899297.4,-8.0,11.0,130.0,108.8 & E_125us_64M_0_1s, ,34.4,49.75,4.0,8.8,6.4,4.6,3.3
Aql X-1,3266,2005-04-14 12:11:49,356098319.4,-9.0,10.5,105.0,92.4 & E_125us_64M_0_1s, ,30.7,1540.75,4.0,9.2,6.6,4.8,3.5
Aql X-1,3267,2005-04-16 00:37:07,356229438.9,-12.5,8.5,105.0,103.6 & E_125us_64M_0_1s, ,28.1,433.50,4.0,9.2,6.6,4.8,3.5
Aql X-1,3268,2005-04-16 00:45:48,356229959.4,-9.0,10.5,32.0,34.4 & E_125us_64M_0_1s, ,24.6,985.00,4.0,17.0,12.3,8.9,6.5
Aql X-1,3269,2005-04-16 23:56:54,356313424.4,-8.5,8.5,109.5,145.0 & E_125us_64M_0_1s, ,27.9,81.75,4.0,7.5,5.4,3.9,2.8
Aql X-1,3270,2005-04-17 00:08:27,356314116.9,-8.5,12.5,37.0,40.6 & E_125us_64M_0_1s, ,35.9,156.25,4.0,15.8,11.6,8.4,6.1
Aql X-1,3271,2005-04-17 00:24:49,356315100.9,-8.5,9.5,32.0,37.8 & E_125us_64M_0_1s, ,29.0,728.00,1.0,15.6,11.4,8.3,6.1
Aql X-1,3274,2005-04-20 00:12:16,356573542.9,-4.0,10.5,126.0,239.4 & E_125us_64M_0_1s, ,28.6,854.00,1.0,7.4,5.4,3.9,2.8
Aql X-1,3348,2005-12-11 03:46:40,376890406.4,-4.5,11.0,122.5,182.3 & E_125us_64M_0_1s, ,35.0,280.00,4.0,6.9,5.0,3.6,2.6
Aql X-1,3349,2005-12-15 10:13:11,377259198.9,-5.5,9.5,120.0,226.9 & E_125us_64M_0_1s, ,28.8,607.50,4.0,7.5,5.4,3.9,2.8
Aql X-1,3350,2005-12-16 03:49:48,377322594.9,-5.0,9.5,142.5,311.6 & E_125us_64M_0_1s,data gaps; imperfect LC model,32.5,502.00,2.0,5.7,4.6,3.4,2.5
Aql X-1,3399,2006-08-15 11:07:29,398257655.4,-5.0,8.0,119.5,413.2 & GoodXenon_2s,data gaps; frequency covariance,32.6,1568.50,2.0,7.1,5.1,4.4,3.3
Aql X-1,3527,2007-05-23 14:32:55,422548381.4,-5.0,9.5,106.0,324.3 & GoodXenon_2s,data gaps; frequency covariance,31.1,1261.00,1.0,7.1,5.1,4.4,3.3
Aql X-1,3528,2007-05-24 12:10:03,422626212.9,-10.5,9.0,94.5,136.7 & GoodXenon_2s, ,32.9,1388.00,1.0,15.2,11.0,7.9,5.8
Aql X-1,3529,2007-05-25 13:22:07,422716936.9,-10.5,9.0,123.0,157.3 & E_125us_64M_0_1s, ,29.8,1480.50,4.0,9.3,6.8,4.9,3.6
Aql X-1,3533,2007-05-27 16:11:20,422899887.4,-6.5,10.0,86.5,189.7 & E_125us_64M_0_1s, ,34.8,1305.00,1.0,7.9,5.7,4.1,3.0
Aql X-1,3537,2007-05-31 12:47:01,423233228.9,-5.5,8.0,85.0,428.2 & E_125us_64M_0_1s, ,31.0,435.75,4.0,6.7,4.8,3.5,2.5
Aql X-1,3539,2007-06-08 05:56:56,423899831.9,-12.5,9.5,215.0,1244.3 & E_125us_64M_0_1s,data gaps,39.5,1331.00,1.0,5.0,4.4,3.3,2.4
Aql X-1,3601,2007-09-22 19:22:12,433106537.4,-2.5,7.5,122.0,350.4 & E_125us_64M_0_1s,data gaps,49.2,549.00,4.0,5.1,4.4,3.3,2.6
Aql X-1,3874,2009-11-14 01:58:32,500781521.4,-7.0,9.5,111.0,164.5 & E_125us_64M_0_1s, ,29.5,401.75,4.0,10.2,7.3,5.3,3.8
Aql X-1,3875,2009-11-14 02:10:04,500782210.4,-4.5,9.0,32.5,53.9 & E_125us_64M_0_1s, ,30.6,1675.25,4.0,18.1,13.2,9.6,7.1
Aql X-1,3876,2009-11-14 02:27:53,500783283.4,-7.0,6.5,17.5,11.0 & E_125us_64M_0_1s, ,23.9,36.50,2.0,55.7,41.9,30.8,22.9
Aql X-1,3878,2009-11-16 04:34:40,500963686.4,-4.5,11.0,101.0,244.8 & E_125us_64M_0_1s, ,30.3,259.25,4.0,7.4,5.3,3.9,2.8
Aql X-1,3880,2009-11-22 03:20:46,501477652.4,-3.5,7.0,155.0,219.7 & E_125us_64M_0_1s,data gaps,51.5,549.00,2.0,5.7,4.7,3.5,2.6
Aql X-1,3957,2010-09-11 01:32:48,526786387.9,-15.0,9.5,63.0,99.8 & GoodXenon_2s,no burst end,28.9,380.50,2.0,11.8,8.6,6.2,4.5
Aql X-1,3964,2010-10-03 18:18:40,528747509.9,-3.5,6.5,94.5,357.8 & GoodXenon_2s,data gaps; frequency covariance,40.7,548.75,4.0,5.8,5.0,4.7,3.6
Aql X-1,8284,2011-12-09 05:27:50,566026080.4,-5.0,2.5,24.5,209.5 & E_125us_64M_0_1s, ,29.1,544.25,4.0,10.1,7.3,5.4,4.0
Aql X-1,8285,2011-12-10 07:53:26,566121215.4,-6.0,6.5,68.5,415.5 & E_125us_64M_0_1s, ,31.3,919.75,4.0,8.5,6.2,4.4,3.2
Aql X-1,8286,2011-12-10 08:18:32,566122721.9,-5.0,4.0,18.5,58.6 & E_125us_64M_0_1s, ,26.2,1446.50,4.0,25.2,18.2,13.2,10.0
XB 1916-053,2223,1996-05-05 22:18:10,73952293.9,-2.5,3.0,48.5,283.0 & GoodXenon_16s,data gaps; frequency covariance,30.0,950.25,4.0,9.3,7.2,5.6,5.4
XB 1916-053,2227,1996-06-01 18:28:46,76271329.9,-1.0,2.0,25.5,190.1 & GoodXenon_16s,data gaps; frequency covariance,24.5,1073.25,4.0,7.9,6.5,5.7,4.3
XB 1916-053,2238,1996-08-16 12:27:40,82816064.9,-2.5,2.5,60.5,446.6 & SB_125us_0_249_1s, ,28.0,94.00,4.0,7.9,5.8,4.2,3.3
XB 1916-053,2248,1996-10-29 06:57:52,89189877.9,-2.5,1.5,48.5,330.3 & SB_125us_0_249_1s, ,37.7,11.50,2.0,8.5,6.2,4.5,3.7
XB 1916-053,2404,1998-07-23 05:30:55,143789459.9,-2.0,2.0,40.5,433.5 & E_125us_64M_0_1s, ,37.3,21.00,2.0,7.7,5.5,4.1,3.5
XB 1916-053,2405,1998-07-23 11:44:41,143811885.9,-2.0,1.5,48.5,456.7 & E_125us_64M_0_1s, ,28.9,1991.50,2.0,7.4,5.4,4.0,3.4
XB 1916-053,2406,1998-07-24 17:03:18,143917402.9,-2.0,3.0,50.5,290.1 & E_125us_64M_0_1s, ,28.6,1446.00,0.5,9.5,6.9,5.2,4.1
XB 1916-053,2407,1998-07-26 17:05:19,144090323.9,-2.5,1.5,31.0,383.8 & E_125us_64M_0_1s, ,27.8,898.75,4.0,8.0,5.8,4.4,3.7
XB 1916-053,2408,1998-08-01 18:23:49,144613433.4,-2.0,5.0,38.5,173.6 & E_125us_64M_0_1s, ,41.4,270.00,1.0,11.3,8.2,6.2,4.7
XB 1916-053,2410,1998-08-10 11:40:57,145366861.4,-2.0,2.0,56.0,378.2 & E_125us_64M_0_1s, ,33.3,109.50,2.0,8.1,5.9,4.4,3.6
XB 1916-053,2735,2001-06-16 16:25:10,235326314.9,-2.0,2.0,57.0,397.9 & E_125us_64M_0_1s, ,31.4,1902.00,2.0,8.6,6.2,4.6,3.7
XB 1916-053,2741,2001-06-30 17:10:07,236538613.9,-3.5,4.5,70.0,572.3 & E_125us_64M_0_1s, ,31.3,1588.00,0.5,7.2,5.2,3.8,2.8
XB 1916-053,2811,2001-10-01 20:41:44,244586509.9,-2.5,2.5,60.5,453.2 & E_125us_64M_0_1s, ,27.3,1509.00,1.0,9.4,6.8,5.0,3.9
XB 1916-053,3027,2002-09-25 01:14:44,275534088.4,-2.0,3.0,45.0,354.3 & E_125us_64M_0_1s, ,29.1,1602.00,2.0,10.2,7.4,5.6,4.5
XTE J2123-058,2397,1998-06-29 16:25:20,141755135.4,-15.5,6.5,21.0,26.0 & E_125us_64M_0_1s, ,33.8,122.50,2.0,31.6,23.2,17.2,12.6
XTE J2123-058,2399,1998-07-14 10:52:02,143031133.4,-8.5,4.5,5.0,10.9 & GoodXenon_2s, ,25.5,214.50,2.0,65.3,47.2,34.0,25.8
XTE J2123-058,2400,1998-07-14 12:06:35,143035608.9,-15.0,1.5,9.0,4.8 & GoodXenon_2s,manual window,27.4,317.00,4.0,127.4,107.8,85.8,66.1
XTE J2123-058,2402,1998-07-22 05:42:31,143703758.4,-5.5,3.0,36.5,74.6 & E_125us_64M_0_1s, ,27.2,1921.50,2.0,16.9,12.3,9.1,6.9
XTE J2123-058,2403,1998-07-22 12:13:44,143727231.4,-5.5,3.0,27.5,72.8 & E_125us_64M_0_1s, ,26.9,1878.00,0.5,16.3,12.4,9.3,7.2
4U 2129+12,2673,2000-09-22 13:47:41,212248075.4,-11.5,16.0,150.0,525.4 & E_16us_64M_0_1s, ,29.2,707.25,4.0,7.8,5.7,4.1,3.0
4U 2129+12,8223,2011-06-04 17:29:26,549826175.4,-3.0,5.5,49.5,188.3 & GoodXenon_2s, ,26.1,1858.25,4.0,12.4,9.0,6.5,4.8
4U 2129+12,8225,2011-06-07 17:51:28,550086696.4,-2.5,3.5,31.5,101.6 & GoodXenon_2s, ,28.8,1427.00,2.0,20.3,14.7,11.0,8.7
4U 2129+12,8226,2011-06-12 16:21:37,550513304.9,-2.5,4.5,37.0,125.3 & GoodXenon_2s, ,27.3,58.00,1.0,17.1,12.4,9.1,6.8
4U 2129+12,8228,2011-06-13 17:34:58,550604105.4,-1.5,3.5,25.0,127.6 & GoodXenon_2s, ,28.9,980.00,0.5,18.4,13.3,9.8,7.6
4U 2129+12,8232,2011-06-30 23:43:40,552095028.9,-9.0,3.0,30.0,164.6 & GoodXenon_2s, ,30.1,635.00,1.0,17.4,12.7,9.3,6.9
Cyg X-2,2220,1996-03-23 17:24:07,70219451.4,-1.0,1.0,4.0,22.5 & E_125us_64M_0_1s,manual window,22.5,64.50,2.0,18.8,15.8,13.5,15.2
Cyg X-2,2221,1996-03-27 14:29:08,70554551.9,-1.5,2.5,5.5,33.5 & SB_125us_0_13_1s SB_125us_14_35_1s, ,31.8,16.00,0.5,14.7,10.6,8.2,7.4
Cyg X-2,2313,1997-07-01 10:57:30,110372255.4,-2.5,1.0,4.5,27.6 & SB_125us_0_13_1s SB_125us_14_249_1s, ,21.5,628.00,1.0,17.7,13.0,11.2,11.4
Cyg X-2,2314,1997-07-01 18:38:32,110399916.9,-1.5,1.5,8.5,50.3 & SB_125us_0_13_1s SB_125us_14_249_1s, ,24.5,927.00,2.0,12.8,9.5,7.4,7.1
Cyg X-2,2315,1997-07-02 02:47:00,110429224.9,-1.5,1.5,6.0,44.6 & SB_125us_0_13_1s SB_125us_14_249_1s, ,25.9,80.00,0.5,13.7,10.1,8.2,7.7
Cyg X-2,2316,1997-07-03 01:08:19,110509702.9,-0.5,2.5,6.0,38.4 & SB_125us_0_13_1s SB_125us_14_249_1s, ,27.8,12.00,0.5,14.1,10.4,8.2,8.0
Cyg X-2,2317,1997-07-03 04:27:24,110521648.9,-1.5,1.0,4.0,33.8 & E_125us_64M_36_1s, ,19.7,728.50,2.0,66.9,50.4,44.8,43.3
Cyg X-2,2318,1997-07-03 04:41:03,110522467.4,-1.5,1.5,4.0,24.4 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,24.2,33.00,1.0,19.4,14.4,12.4,13.3
Cyg X-2,2398,1998-07-02 13:47:39,142004862.9,-1.0,3.0,4.0,15.0 & SB_125us_0_13_1s SB_125us_14_35_1s, ,24.1,1932.75,4.0,21.8,16.0,13.4,11.8
Cyg X-2,2401,1998-07-15 12:28:42,143123325.9,-1.0,1.0,4.0,16.4 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,24.3,59.00,2.0,17.3,13.5,11.7,12.5
Cyg X-2,2411,1998-08-10 18:39:44,145391987.9,-1.5,1.0,6.5,67.9 & SB_125us_0_13_1s SB_125us_14_35_1s, ,30.5,1931.00,4.0,12.4,9.8,8.3,8.4
Cyg X-2,2414,1998-08-16 15:25:01,145898706.4,-2.0,1.0,3.5,15.5 & SB_125us_0_13_1s SB_125us_14_35_1s, ,23.2,339.50,2.0,19.7,15.3,12.9,13.0
Cyg X-2,2415,1998-08-16 16:23:25,145902209.4,-1.0,2.0,3.5,19.3 & SB_125us_0_13_1s SB_125us_14_35_1s, ,23.3,657.00,2.0,17.9,13.0,10.7,11.3
Cyg X-2,2412,1998-08-16 18:21:22,145909287.9,-3.0,1.5,2.0,7.1 & SB_125us_0_13_1s SB_125us_14_35_1s, ,23.0,1960.00,1.0,40.7,31.6,24.3,22.5
Cyg X-2,2413,1998-08-16 18:57:50,145911477.9,-4.5,1.5,2.0,9.8 & SB_125us_0_13_1s SB_125us_14_35_1s, ,24.8,1036.00,4.0,27.3,20.0,18.3,18.0
Cyg X-2,2416,1998-08-16 20:24:36,145916683.9,-4.5,1.5,3.5,11.9 & SB_125us_0_13_1s SB_125us_14_35_1s, ,26.6,808.00,1.0,34.6,27.7,22.8,22.8
Cyg X-2,2425,1998-09-05 14:06:20,147621984.4,-1.0,1.5,4.0,23.7 & SB_125us_0_13_1s SB_125us_14_35_1s,manual window,24.8,875.50,4.0,22.3,16.5,14.9,17.4
Cyg X-2,2426,1998-09-12 12:30:25,148221028.9,-1.0,2.0,6.0,22.2 & SB_125us_0_13_1s SB_125us_14_35_1s, ,25.3,1491.00,2.0,17.0,12.5,10.0,9.3
Cyg X-2,2427,1998-09-22 11:42:57,149082181.4,-1.0,1.5,6.5,29.4 & SB_125us_0_13_1s SB_125us_14_35_1s, ,23.8,787.25,4.0,15.9,11.5,9.1,9.2
Cyg X-2,2465,1999-01-02 07:07:42,157878467.9,-2.5,1.0,5.0,22.6 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,21.2,721.75,4.0,20.1,16.0,13.7,12.6
Cyg X-2,2535,1999-06-01 19:45:09,170883913.4,-1.5,2.0,4.0,15.4 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,21.8,1127.75,4.0,36.9,26.7,20.1,18.3
Cyg X-2,2545,1999-06-20 15:05:45,172508749.9,-2.0,1.5,4.0,25.1 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,27.6,309.25,4.0,20.9,16.8,14.0,13.6
Cyg X-2,2556,1999-07-31 17:55:26,176061330.4,-1.0,1.5,4.0,22.6 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,23.1,54.00,1.0,25.6,20.7,17.0,17.4
Cyg X-2,2568,1999-08-23 16:50:01,178044606.9,-2.5,1.0,5.0,13.1 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s,manual window,22.7,1268.00,2.0,32.9,27.9,27.8,26.1
Cyg X-2,2570,1999-09-13 02:25:46,179807150.4,-1.0,1.0,3.5,25.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,21.6,16.00,2.0,20.2,15.5,13.3,14.9
Cyg X-2,2571,1999-09-13 02:35:36,179807740.4,-1.5,1.5,3.0,22.7 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,20.1,464.00,4.0,24.8,18.7,14.7,14.9
Cyg X-2,2572,1999-09-13 06:50:09,179823013.4,-1.0,1.0,4.0,22.8 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s,manual window,26.3,41.00,2.0,22.9,17.1,13.8,15.2
Cyg X-2,2596,1999-12-04 03:50:58,186897061.9,-1.0,2.0,4.5,34.5 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s, ,22.2,1355.00,4.0,17.1,12.7,10.6,10.6
Cyg X-2,2597,1999-12-16 10:19:12,187957166.4,-1.5,1.5,9.5,71.9 & SB_125us_0_13_1s SB_125us_14_23_1s SB_125us_24_49_1s SB_125us_50_249_1s, ,26.7,28.00,1.0,12.2,9.9,8.0,7.9
Cyg X-2,2598,2000-01-18 11:28:16,190812499.9,-1.0,1.5,4.0,11.1 & SB_125us_0_13_1s SB_125us_14_17_1s SB_125us_18_23_1s,manual window,22.0,265.50,4.0,34.9,25.8,22.0,23.2
Cyg X-2,2623,2000-06-03 11:51:28,202650706.4,-1.5,1.5,4.0,8.6 & SB_125us_0_13_1s SB_125us_14_23_1s SB_125us_24_49_1s SB_125us_50_249_1s,manual window,20.4,322.00,1.0,34.2,26.3,21.0,20.0
Cyg X-2,2624,2000-06-03 16:30:08,202667413.4,-1.5,1.0,25.0,6.0 & SB_125us_0_13_1s SB_125us_14_23_1s SB_125us_24_49_1s SB_125us_50_249_1s,manual window,41.1,11.00,1.0,33.2,24.3,19.5,20.0
Cyg X-2,3006,2002-06-02 19:48:48,265664928.4,-2.5,1.0,6.0,32.3 & SB_125us_0_249_1s, ,24.4,51.75,4.0,20.6,15.6,12.9,13.0
Cyg X-2,3007,2002-06-13 00:10:40,266544641.4,-2.0,1.5,7.5,13.7 & SB_62us_0_249_500ms, ,26.0,832.00,0.5,28.3,21.3,17.5,16.1
Cyg X-2,3021,2002-09-16 01:50:35,274758639.9,-2.0,1.5,3.0,21.3 & GoodXenon_2s, ,21.7,1018.00,0.5,24.9,18.4,15.5,15.0
Cyg X-2,3022,2002-09-18 00:20:27,274926030.9,-1.0,1.5,7.0,37.7 & GoodXenon_2s, ,26.0,62.25,4.0,17.3,13.7,11.5,11.4
Cyg X-2,3173,2004-03-15 18:14:24,321992133.4,-1.5,1.0,4.0,9.2 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,25.2,29.00,4.0,33.1,24.1,19.7,21.4
Cyg X-2,3174,2004-03-15 18:35:26,321993330.4,-2.5,1.5,5.5,14.2 & SB_125us_0_13_1s SB_125us_14_249_1s, ,27.0,48.50,2.0,28.0,21.0,18.1,17.1
Cyg X-2,3176,2004-03-25 13:42:19,322839743.9,-2.5,1.0,2.5,22.8 & SB_125us_0_13_1s SB_125us_14_249_1s, ,27.9,768.50,2.0,21.4,16.2,14.5,15.0
Cyg X-2,3181,2004-04-04 09:40:16,323689215.9,-0.5,1.5,4.0,14.3 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,22.4,954.50,2.0,30.4,23.2,20.5,24.2
Cyg X-2,3205,2004-05-28 13:05:35,328367139.9,-2.0,1.0,3.5,26.1 & SB_125us_0_13_1s SB_125us_14_249_1s, ,28.6,874.50,4.0,22.0,15.9,14.0,14.4
Cyg X-2,3207,2004-06-07 10:43:04,329222587.9,-1.0,2.0,4.0,19.3 & SB_125us_0_13_1s SB_125us_14_249_1s, ,22.4,1384.00,0.5,24.1,17.4,13.2,13.7
Cyg X-2,3210,2004-06-22 04:17:21,330495444.4,-1.0,1.0,4.0,16.5 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,21.7,619.00,1.0,26.5,21.1,20.2,22.8
Cyg X-2,3219,2004-07-26 16:10:10,333475813.9,-0.5,1.5,4.0,8.0 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,21.8,711.25,4.0,53.3,45.5,39.6,51.8
Cyg X-2,3223,2004-08-25 05:08:34,336028118.4,-2.0,1.5,3.0,17.9 & SB_125us_0_13_1s SB_125us_14_249_1s, ,23.5,303.00,1.0,20.5,16.3,13.7,13.7
Cyg X-2,3224,2004-08-30 02:04:54,336449098.4,-1.0,2.0,3.5,13.2 & SB_125us_0_13_1s SB_125us_14_249_1s, ,25.1,536.50,2.0,29.2,21.2,16.3,15.1
Cyg X-2,3239,2004-11-26 12:30:34,344089838.4,-1.5,1.5,4.5,36.0 & SB_250us_0_13_2s SB_250us_14_35_2s, ,21.3,1616.00,0.5,15.7,11.6,9.4,9.5
Cyg X-2,3240,2004-12-21 06:53:20,346229603.9,-1.0,2.0,5.0,29.9 & SB_125us_0_13_1s SB_125us_14_249_1s, ,20.7,1200.00,0.5,15.7,11.5,9.5,9.5
Cyg X-2,3248,2005-01-14 23:00:23,348361227.9,-2.0,1.0,5.0,26.2 & SB_125us_0_13_1s SB_125us_14_249_1s, ,26.5,300.00,1.0,19.9,14.5,12.9,13.1
Cyg X-2,3250,2005-03-05 03:09:00,352609744.9,-1.5,1.5,4.0,16.1 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,27.0,1977.00,1.0,20.9,15.3,12.0,12.9
Cyg X-2,3253,2005-03-19 21:05:31,353883935.4,-1.0,1.5,4.0,11.5 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,24.3,34.00,0.5,28.9,21.4,18.9,19.7
Cyg X-2,3257,2005-03-29 18:27:44,354738458.9,-1.0,1.5,6.5,24.9 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,26.3,973.00,4.0,21.3,15.6,13.8,14.2
Cyg X-2,3306,2005-08-04 16:01:21,365788884.9,-1.0,1.5,4.5,22.3 & SB_125us_0_13_1s SB_125us_14_249_1s, ,22.2,1676.00,1.0,25.3,18.2,14.6,14.7
Cyg X-2,3335,2005-11-01 07:49:56,373448999.4,-2.0,2.0,5.0,21.8 & SB_125us_0_13_1s SB_125us_14_249_1s, ,37.4,48.00,2.0,18.8,14.5,11.6,10.9
Cyg X-2,3346,2005-11-15 02:21:48,374638911.9,-2.0,1.0,4.0,15.9 & SB_125us_0_13_1s SB_125us_14_249_1s, ,26.7,568.00,0.5,34.2,25.3,22.4,22.6
Cyg X-2,3355,2006-02-27 11:36:16,383657780.4,-2.5,1.5,3.0,20.0 & SB_125us_0_13_1s SB_125us_14_249_1s, ,24.8,1370.00,2.0,25.3,18.8,14.2,13.4
Cyg X-2,3380,2006-07-28 08:49:11,396694160.9,-7.5,1.5,2.0,9.1 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,24.5,1033.00,1.0,44.5,36.0,27.6,28.4
Cyg X-2,3381,2006-07-29 08:29:28,396779371.9,-1.0,1.5,4.0,24.3 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,21.6,301.00,1.0,20.3,15.1,13.8,15.6
Cyg X-2,3383,2006-08-01 08:52:48,397039971.9,-1.5,1.5,4.0,17.2 & SB_125us_0_13_1s SB_125us_14_249_1s, ,23.7,922.00,2.0,26.5,19.2,15.2,15.5
Cyg X-2,3566,2007-07-16 14:50:36,427215040.4,-1.0,1.5,5.5,28.1 & SB_125us_0_13_1s SB_125us_14_249_1s, ,30.5,1196.50,2.0,25.4,18.8,14.6,15.0
Cyg X-2,3577,2007-08-11 14:35:33,429460536.9,-1.0,2.0,4.0,12.0 & SB_125us_0_13_1s SB_125us_14_249_1s,manual window,25.4,48.00,2.0,24.2,17.7,14.0,14.7
Cyg X-2,3624,2007-10-25 00:41:15,435890478.9,-1.0,1.0,3.5,17.4 & SB_125us_0_13_1s SB_125us_14_35_1s, ,22.5,1252.00,0.5,27.3,20.9,17.4,17.3
Cyg X-2,3738,2008-07-01 03:22:08,457500135.9,-1.0,1.5,4.0,11.9 & SB_250us_0_13_2s SB_250us_14_17_2s,manual window,25.4,868.00,1.0,49.5,37.0,29.7,33.2
Cyg X-2,3739,2008-07-01 11:18:14,457528697.4,-2.0,1.0,4.0,11.6 & SB_250us_0_13_2s SB_250us_14_17_2s,manual window,36.6,1713.00,2.0,35.8,29.9,27.0,28.6
Cyg X-2,3740,2008-07-03 01:09:52,457664992.9,-1.0,1.5,4.0,10.0 & SB_250us_0_13_2s SB_250us_14_17_2s,manual window,28.3,629.00,4.0,65.1,47.5,38.1,42.9
Cyg X-2,8191,2010-12-21 11:16:12,535547779.9,-2.0,1.0,3.5,24.3 & SB_250us_0_13_2s SB_250us_14_17_2s, ,20.3,89.00,2.0,30.2,22.3,19.3,19.0
Cyg X-2,8192,2010-12-23 13:28:54,535728540.9,-1.0,1.0,4.0,23.4 & SB_250us_0_13_2s SB_250us_14_17_2s,manual window,30.1,1499.00,2.0,31.5,26.7,23.5,25.8
Cyg X-2,8193,2010-12-24 21:47:33,535844859.9,-1.0,2.0,5.0,16.8 & SB_250us_0_13_2s SB_250us_14_17_2s, ,20.4,1429.00,1.0,37.2,28.5,23.3,21.7
Cyg X-2,8194,2010-12-26 06:56:29,535964195.9,-1.5,1.0,4.5,19.1 & SB_250us_0_13_2s SB_250us_14_17_2s, ,22.1,1897.50,2.0,41.2,30.1,27.6,28.3

